Combining X-Vectors and Bayesian Batch Active Learning: Two-Stage Active Learning Pipeline for Speech Recognition

This paper introduces a novel two-stage active learning (AL) pipeline for automatic speech recognition (ASR), combining unsupervised and supervised AL methods. The first stage utilizes unsupervised AL by using x-vectors clustering for diverse sample selection from unlabeled speech data, thus establishing a robust initial dataset for the subsequent supervised AL. The second stage incorporates a supervised AL strategy, with a batch AL method specifically developed for ASR, aimed at selecting diverse and informative batches of samples. Here, sample diversity is also achieved using x-vectors clustering, while the most informative samples are identified using a Bayesian AL method tailored for ASR with an adaptation of Monte Carlo dropout to approximate Bayesian inference. This approach enables precise uncertainty estimation, thereby enhancing ASR model training with significantly reduced data requirements. Our method has shown superior performance compared to competing methods on homogeneous, heterogeneous, and OOD test sets, demonstrating that strategic sample selection and innovative Bayesian modeling can substantially optimize both labeling effort and data utilization in deep learning-based ASR applications.

==> files/i_vector.csv <==
x,y,cluster
-2.149349451,3.5857930183410645,0
-3.027270317,2.590662240982056,0
1.3093215227127075,4.204809665679932,0
1.9336826801300049,4.145726203918457,0
0.097103804,4.149618148803711,0
-0.805705547,4.9386839866638175,0
-0.411341488,4.452807903289794,0
-0.143632859,4.258789539337158,0
-2.094393015,5.079656124,0
-0.011288702,4.386707305908203,0
-2.255088568,3.4298532009124756,0
-0.529355228,3.3272509574890137,0
-0.47287941,2.633693695,0
-2.559172392,5.881840705871582,0
-1.529910564,4.658612251281737,0
-1.043235302,5.276095390319824,0
0.11993056535720824,4.334257125854492,0
-0.203491792,3.9594221115112305,0
-3.790247917,4.336652278900146,0
-2.449629068,4.881218433380127,0
-0.784246504,4.537744045257568,0
1.1383447647094727,4.120527267456056,0
-1.682811856,6.119794845581056,0
0.20286038517951965,1.7880964279174805,0
-2.254073143,5.789101600646973,0
-1.399439812,2.880972623825073,0
-1.391860962,4.489240646362305,0
-0.676143289,5.998136043548584,0
-1.319243193,4.482736110687256,0
1.5543501377105713,5.904682636260985,0
-0.276759177,3.405812978744507,0
-1.817826509,4.602129459381104,0
-0.702527046,5.138813018798828,0
-1.491214991,4.292463302612305,0
-1.75401938,5.348348617553711,0
-1.57644105,5.727377891540527,0
-0.504034162,4.981687545776367,0
-0.52392149,4.812480926513672,0
0.052608981728553765,4.140427112579346,0
-0.615069747,3.2931838035583496,0
0.50223124,4.969300746917725,0
-0.603203833,4.814142227172852,0
-2.311538219,3.851088047027588,0
1.9310613870620728,4.401893138885497,0
-1.265800238,2.248795509338379,0
-2.170470476,4.315696716308594,0
-2.918840885,3.0818560123443604,0
1.111013650894165,4.292684078216553,0
-0.910185814,5.395092010498047,0
-2.585985661,2.661692380905152,0
-0.656628668,5.4213552474975595,0
0.5824248790740967,4.877321243286133,0
-1.078613162,1.9085447788238523,0
2.460404872894287,5.250075817108153,0
-4.04053688,3.294588565826416,0
-3.000076294,3.022369384765625,0
-0.958304942,4.637607097625732,0
-1.731345415,3.172875642776489,0
-1.265376568,3.0184073448181152,0
-2.249028921,4.354454994,0
-0.775377035,2.913978576660156,0
-3.881471157,4.569672584533691,0
1.0434441566467283,4.904674053192139,0
-2.232019424,5.494145393371582,0
-1.948313475,3.866047382354736,0
0.4576162099838257,3.3855495452880855,0
1.0409274101257324,2.728209495544433,0
-1.058184266,2.648961305618286,0
-3.141303539,3.9231312274932866,0
-0.667849302,5.8004112243652335,0
-2.10151124,3.876339673995972,0
-0.118550032,5.912581920623779,0
-0.919256091,3.2885379791259766,0
-1.102351069,4.631397247314453,0
-1.536679983,2.8588900566101074,0
-3.328763962,6.554602146148682,0
-1.000512362,5.041114807128905,0
-3.517920494,1.5460612773895264,0
-2.030520916,4.084806442260742,0
-1.467676401,2.9816637039184566,0
0.14945532381534576,3.213954210281372,0
1.9087374210357664,4.649392127990723,0
-0.975171804,5.8669118881225595,0
-2.943053007,2.175314188,0
-0.785024285,5.609906196594238,0
-1.994214058,2.238447666168213,0
-2.520261049,5.070459842681885,0
-0.669516683,5.894223213195801,0
-0.252564579,4.592980385,0
-2.403398037,2.356634616851806,0
-2.111930847,4.881534099578857,0
-1.152759671,3.487167358398437,0
-1.591330528,1.9008111953735352,0
-1.745258331,6.461566925048828,0
-2.623145103,4.899746894836426,0
-0.96334374,4.126256942749024,0
-1.08013618,5.462273120880127,0
-3.454369545,2.545340776443481,0
-0.924100518,4.029811382293701,0
0.2034793049097061,5.463702679,0
-0.414274186,6.393635749816895,0
0.5895073413848877,2.7027454376220703,0
-2.566873312,1.5582494735717771,0
1.171915888786316,4.596222400665283,0
-0.346827626,4.742729663848877,0
-1.319500923,5.314834117889404,0
-2.279235125,5.107434272766112,0
-1.22334981,4.171507835388184,0
-0.601846814,2.7879538536071777,0
0.39697504,4.113712310791016,0
-0.549619257,5.4285011291503915,0
-0.922293127,2.794233798980713,0
-1.284126639,4.615605831,0
-1.397904396,2.7646594047546382,0
-1.685862303,3.402014732,0
-0.726734757,4.394236087799072,0
-0.854641616,2.4510335922241206,0
-1.187712431,4.954583168029785,0
-1.014706135,5.030190467834473,0
-3.066243172,2.938711404800415,0
-0.998846769,6.165896415710449,0
-1.766591549,3.283536434173584,0
-0.035007775,4.194780349731444,0
-3.236312389,4.248276710510254,0
-2.266450405,5.313205242156982,0
-2.525887012,2.7181525230407715,0
-2.215220928,4.2666306495666495,0
1.359942317008972,4.9588871002197275,0
-0.704940319,4.523655414581299,0
-0.504277766,5.225821971893311,0
0.090302788,4.734134674072266,0
-2.791908741,4.322565078735352,0
0.2479839324951172,3.1651411056518555,0
-2.625408173,-0.801252365,1
2.8107986450195312,0.13638047873973846,1
-3.125447273,-0.589973509,1
4.389275074005127,1.9846220016479488,1
3.706411123275757,-0.961038291,1
-0.006511882,-0.842127919,1
4.729505539,2.612943649291992,1
1.7339333295822144,-0.295613706,1
2.132387638092041,1.8163933753967283,1
2.855005979537964,0.802645206,1
-0.918156385,-2.989995241,1
-0.827783406,-1.627844334,1
1.2902921438217163,-2.602901459,1
3.0673670768737793,0.5609070062637329,1
5.841930389404297,0.006170362,1
1.8087722063064573,0.33066868782043457,1
2.165438175201416,-0.898661256,1
-1.292226791,-2.024728775,1
-4.088157654,-1.034916639,1
-0.573708773,-1.108042955,1
-1.883250594,-2.452351809,1
2.491835594177246,-0.819118619,1
6.469237327575684,-0.233825088,1
0.6437649726867676,-2.480662346,1
-2.783082485,-2.986015081,1
0.5699843764305115,-0.438411444,1
-0.695348501,-0.241367921,1
2.1757998466491695,-2.389603853,1
-1.230944514,0.41272065,1
0.9117546081542968,0.5624268054962158,1
-1.607042551,-1.915348768,1
5.864377975463867,-2.61974144,1
5.122907638549805,-0.619817078,1
2.1730916500091553,-0.385897219,1
2.359407424926758,1.1785112619400024,1
3.2447211742401123,0.8689190149307251,1
-1.350220084,0.5363460779190063,1
-2.480509996,0.34656867384910583,1
-2.541934729,-0.689898133,1
-0.243315935,0.3447439670562744,1
-2.478133917,-4.004252434,1
1.4490344524383545,-1.202005148,1
4.472685813903809,-0.884732008,1
-3.449808121,-2.247313023,1
0.6034302115440369,0.2745530605316162,1
5.810062408447266,0.7846508026123047,1
0.24636422097682953,-2.2259624,1
0.9918071031570433,-0.715070307,1
4.519844055,-1.61572361,1
6.466297626,-0.551046133,1
0.2639120817184448,-1.582494617,1
-2.108613014,-0.489591867,1
1.6448036432266235,0.034972638,1
-0.180683255,-2.442162275,1
-1.513272166,-2.430743456,1
-2.135390043,-2.137864351,1
-1.029210687,0.08165282,1
0.6960973739624025,-1.951001644,1
0.03440395,-1.35264039,1
0.7734444737434387,-0.719145894,1
3.1645853519439697,2.156789541244507,1
4.125703811645508,-0.131641999,1
0.8433964252471923,-1.070652723,1
-1.820748806,-0.756666958,1
5.572819232940674,0.9411104917526243,1
-3.270150185,-1.878848076,1
1.7466185092926023,-1.999249101,1
-2.985862732,-1.331377149,1
-0.726688504,-0.038315192,1
3.8958883285522465,-0.303300083,1
-2.014439106,0.24055328965187073,1
-0.539021611,0.16678962111473083,1
-2.78703022,-1.259040356,1
2.9596076011657715,0.194853351,1
-1.175620079,0.11525677144527437,1
4.6124796867370605,-0.161540478,1
2.0430121421813965,-1.435661793,1
-2.563871145,-0.304992139,1
0.6032164096832275,1.2247432470321655,1
3.7529895305633536,-0.140182719,1
2.563869953155517,0.383276492,1
-1.185234666,-2.306905508,1
2.0984737873077393,-1.101469994,1
-0.792727947,-3.007676601,1
3.0828115940093994,-0.411828935,1
-3.967822552,-1.047860265,1
-3.316546917,-0.917917788,1
0.47461187839508057,-0.071597159,1
3.0378129482269287,0.3920870125293732,1
0.055877164006233215,-0.117513388,1
-1.151627898,0.5102005004882812,1
2.995725393295288,-1.250796556,1
1.9336591958999636,1.721442937850952,1
-2.81137991,-1.252516866,1
-1.018335819,-2.884909868,1
-1.033138037,-0.472470254,1
-3.628807783,-0.730354905,1
-0.33185932,-1.266054273,1
2.475651979446411,-1.081556916,1
-0.754722118,-1.698175788,1
6.209229469299316,-0.130995154,1
-2.317178726,-1.699295759,1
-1.475194573,-0.869474888,1
-1.979694963,-2.358443975,1
1.4641839265823364,-1.597882152,1
3.184030294418335,-1.123797894,1
-0.416352302,-1.704674721,1
1.9719702005386353,-0.403047115,1
-1.168147683,-2.1461761,1
3.572039604187012,-0.829247653,1
-2.573086023,-2.108746767,1
-1.978936672,-2.945168018,1
2.2137603759765625,1.574303150177002,1
-3.584632874,-0.085715644,1
0.2668873071670532,-1.687964678,1
-2.553502083,-2.786832809,1
-1.419424772,-0.409063816,1
3.496003628,0.6142719984054564,1
1.3846443891525269,2.020056962966919,1
2.094520568847656,-0.352381438,1
3.9046251773834233,-0.234376013,1
-2.284549713,-1.504948616,1
2.8059563636779785,-1.349706888,1
0.4196104407310486,-0.596845567,1
1.038393497467041,1.2244597673416135,1
1.6490991115570068,-1.908983588,1
2.870070219039917,-0.312860012,1
-1.549926877,-0.384808838,1
-1.125948071,-1.798889041,1
5.1971750259399405,-0.077655792,1
-1.895258307,-2.796318769,1
-1.09188652,-1.841166735,1
-1.258106112,0.24036547541618347,1
2.0535876750946045,-1.222441792,1
0.6949532628059387,-0.607069492,1
1.231500267982483,-0.772290409,1
-1.654732347,0.058176994,1
2.729343891143799,-1.692399025,1
-2.636907339,-1.517345667,1
0.39417135715484614,-0.081903577,1
-2.636443138,-0.387829006,1
-1.957047462,-1.445481181,1
0.6804051399230957,0.088139653,1
2.492377519607544,-1.050552607,1
3.505686283111572,-0.733163238,1
1.867937922477722,0.7043609619140625,1
0.8696078062057494,-0.310636848,1
0.9830693006515504,-1.762139082,1
2.371379375457764,1.1932916641235352,1
3.730290174484253,-0.598414004,1
-3.688001633,-1.885173202,1
-2.757964373,-0.976225078,1
-1.231367111,-1.907277465,1
-2.04297924,-0.886671543,1
4.3917551040649405,-0.852312326,1
0.09521544,-1.368868947,1
4.187561988830566,0.9746936559677123,1
0.041067097,-1.532686353,1
0.5882595181465149,-0.213523209,1
0.6891263127326965,-0.336829245,1
-2.487501621,-0.872706354,1
-0.208464354,-3.535950184,1
-2.104562998,-1.818777084,1
1.8707113265991209,2.5147905349731445,1
-1.937703729,0.36024317145347595,1
-0.209329277,0.5765004754066467,1
0.47806844115257263,-1.665163994,1
4.016176223754883,0.270635724,1
-0.214913994,-0.277238101,1
-2.06973052,-0.373410672,1
-0.970526695,-1.92864418,1
0.510019064,-1.471126914,1
0.3941147923469544,-1.445862412,1
2.519140243530273,0.25436973571777344,1
2.7061262130737305,-0.319271505,1
-0.172183946,-1.672083259,1
-0.844126999,-1.168756127,1
-1.28785646,-1.110795259,1
-1.482395053,-1.352911115,1
2.9805753231048584,-0.704561114,1
-2.961712599,-1.057500243,1
2.5324177742004395,1.266895771026611,1
5.0009450912475595,-1.595354795,1
-0.549370527,-1.909911752,1
-0.19811669,-0.958271205,1
-0.48533085,-0.745188177,1
2.432056665420532,-0.281979799,1
3.6072740554809566,-0.93792665,1
1.855596066,-1.007646203,1
-2.605067968,-3.188477516,1
-2.531979561,-3.484127283,1
3.8570401668548575,-0.020171285,1
0.6917029619216919,0.5147609710693359,1
-1.705051184,-1.73220706,1
4.645384788513184,1.2525837421417236,1
2.1287760734558105,-1.681171298,1
-2.011893749,0.048406124,1
-2.534121513,-0.78500694,1
-4.142851353,-0.085797429,1
-2.591733932,-0.76578021,1
2.0024547576904297,-0.493436098,1
3.1772665977478027,1.2818083763122559,1
-2.084834576,-3.263794422,1
3.1356928348541255,-0.787293017,1
-2.287185907,-0.442721069,1
-1.355099559,-1.081772566,1
-2.335062981,0.048163638,1
1.6017839908599851,-2.018596888,1
-0.219746798,-2.799326658,1
0.23597414791584012,-1.035158515,1
-0.890272081,-1.840302944,1
0.6959178447723389,-1.051023364,1
-1.399767518,-1.355849743,1
-0.15943566,-2.14111042,1
3.969138383865357,-0.486984849,1
-1.977827549,-0.278623253,1
0.3345523476600647,2.0360698699951167,1
-2.880234718,-2.112463951,1
-0.196754158,-3.573723316,1
-0.969604135,-1.472505331,1
-1.430508018,2.727451801300049,1
-2.677724361,-0.865716457,1
0.45863977074623113,1.0732771158218384,1
-0.130645633,-0.824192286,1
1.2254188060760498,-1.373466492,1
-1.341783762,-1.521715403,1
-3.190193892,-0.662952662,1
-2.585492611,-2.551580906,1
-1.048175097,-1.543746591,1
1.0618771314620972,-4.542225838,1
1.7502946853637695,-1.083757997,1
-1.744663358,-0.519826114,1
-0.241487563,-1.007051349,1
0.40839266777038574,-0.701085925,1
-1.019651055,-1.926165223,1
1.3039171695709229,-2.722820997,1
0.34699496626853943,-2.249394655,1
2.3752458095550537,0.034755587577819824,1
0.7419883012771606,-0.643643677,1
-1.422066092,-3.468560934,1
0.942015529,-1.008262157,1
2.151458501815796,-0.442875981,1
1.1213926076889038,-1.050394773,1
1.6913461685180664,-0.858116031,1
-3.379674196,-0.702719808,1
-0.050587051,-0.128976882,1
-1.823032379,-1.09236908,1
5.063992023468018,-0.353493392,1
4.651115417480469,-0.908624291,1
-3.048743963,-1.50847435,1
-1.081068516,-1.147020459,1
-1.232498646,-1.659263372,1
-1.05933094,-1.329819202,1
-1.560350657,-0.515538216,1
0.38849622011184687,-0.806246936,1
0.31243881583213806,1.267330288887024,1
-1.889511585,-0.949803054,1
-1.420761704,-1.336758375,1
-2.85678196,-2.068869114,1
4.3079562187194815,0.3089786469936371,1
-1.317788124,-1.933471799,1
3.957718133926392,1.0234649181365967,1
-2.686261177,0.11243323236703873,1
2.7744832038879395,-0.515865326,1
1.8271582126617432,-1.092463493,1
-3.734476566,-2.262540817,1
2.805297374725342,-0.067350402,1
-1.940926313,-1.273203254,1
-0.245450184,0.007767484,1
1.2272765636444092,-1.594560027,1
2.464301586151123,-0.945262969,1
1.183573842048645,-0.805270135,1
-2.086487532,-0.618886709,1
-0.819258511,-1.09628582,1
0.3232901096343994,-0.886663139,1
3.4917192459106445,-0.149294153,1
-0.337952077,-0.813270032,1
1.7613019943237305,0.40744876861572266,1
-2.641151905,-1.639413595,1
-1.665564537,-1.489262342,1
-3.688267946,-1.000741482,1
0.1595691740512848,-1.803833246,1
-0.781339705,-0.885762393,1
2.779924869537353,-1.27602911,1
0.8182178735733032,-1.918747902,1
2.522023200988769,-2.436394453,1
0.5470314025878905,-0.64699924,1
-2.673774481,-1.72180891,1
-0.105868936,-1.282972097,1
-0.973838508,-0.348368883,1
-0.425384313,-0.86703366,1
1.3334991931915283,-1.747089267,1
1.79043448,-2.002880573,1
1.1466641426086424,-1.532146811,1
-1.475266933,-2.118316412,1
0.621412158,0.429892212,1
0.027395278215408325,-1.02503705,1
0.3357166349887848,-3.130129814,1
-2.505909204,0.48169359564781195,1
3.233618259429932,0.27459460496902466,1
-1.888031244,-0.289647609,1
-2.993158817,-0.611106873,1
-2.994488955,-1.287476778,1
2.0266332626342773,-2.745795012,1
2.8657712936401367,1.589651346206665,1
2.957647562026977,-1.359628439,1
-0.779438436,-0.123416632,1
2.5979018211364746,-1.201639414,1
-2.649970055,-2.059001446,1
4.323844909667969,0.7780048847198486,1
-0.598091245,-0.583567381,1
1.0325924158096311,-0.851460218,1
-1.023296714,-2.317883492,1
-1.1848948,-2.220398426,1
0.681331456,-1.654858589,1
2.1434533596038814,-0.512366116,1
-2.308707952,-1.711610317,1
0.5091661214828491,-1.633763194,1
-2.398555756,-1.32171154,1
2.265377998352051,-0.837609887,1
1.677879214286804,-1.224523544,1
-2.564720869,-1.197018504,1
-0.575575531,-1.407191038,1
2.751092433929444,0.30231440067291254,1
-2.319746017,-1.712858677,1
4.161399364471436,0.20361268520355225,1
-2.683049917,-1.224475145,1
5.534557342529297,-0.573300362,1
4.466730117797852,-0.307762653,1
-2.844187021,-0.582611859,1
-1.509682178,-1.431925297,1
-2.517232418,-1.343730092,1
-0.205080524,1.1750472784042358,1
-0.716882825,-0.228293642,1
0.17329823970794675,-1.242496252,1
-1.56193018,-0.422777891,1
-0.251408815,-0.283088773,1
0.18456088006496427,-0.943703234,1
0.8847386837005614,-0.872313142,1
0.7227424383163453,-2.917382479,1
-1.858692169,-2.959645748,1
-0.025893271,0.43045839667320246,1
-0.37524116,-0.308977187,1
-2.193990707,-1.129005075,1
-0.542829573,-3.183763504,1
3.703416824,-0.705601215,1
-4.468832016,-0.927073598,1
2.9074511528015137,-0.001401819,1
-0.067646027,-1.895350814,1
2.3858895301818848,1.1636825799942017,1
1.3210844993591309,-2.726516485,1
-0.11414896,-1.278787374,1
-3.864078283,-0.606664419,1
0.26276770234107966,-2.903930664,1
1.6852812767028809,0.8246012926101683,1
-2.048915863,-0.357878983,1
-0.220503181,-0.509029269,1
2.4521596431732178,-0.269956857,1
3.1002888679504395,-0.447467566,1
3.7045211791992183,0.7555185556411742,1
-2.590837479,-1.176265001,1
-2.220243931,-1.754832506,1
1.0185165405273435,0.7234848737716675,1
0.8732293844223022,-1.56551218,1
0.6706638932228088,-0.831120789,1
-2.965255499,-1.487241864,1
3.5194735527038574,-1.124054193,1
2.2259175777435303,0.8672080636024475,1
3.879305124282837,0.3050519824028015,1
-1.072372198,-2.15489006,1
-3.670834303,-2.610093117,1
-3.952475548,-0.646267891,1
0.2978169023990631,-1.324631572,1
-0.012360811,-1.824112058,1
-3.568119526,-0.461885065,1
2.077620745,-0.045333028,1
-0.445618778,-1.520139217,1
-0.032350749,-1.45535779,1
4.644107818603516,0.20691367983818051,1
-1.649047136,-0.326619238,1
-1.521239281,-1.744276404,1
-1.02587831,-1.318027973,1
-1.055999637,0.00428313,1
2.626758098602295,-0.985508978,1
2.7322368621826167,1.0470829010009763,1
5.591522216796875,0.6608503460884094,1
-0.004505873,0.9023904204368592,1
-0.93427974,-1.471178651,1
-3.461241245,-0.52778095,1
-4.107008934,-1.224790931,1
-1.433378458,-0.317815691,1
-1.701824665,-2.598169088,1
0.5870549678802489,0.000211477,1
-2.395380497,-0.976267397,1
-2.618957996,-0.663030863,1
1.1650700569152832,0.6463559865951538,1
2.1623239517211914,-0.905626357,1
-0.920998454,-0.127027169,1
-0.566871464,-2.367783546,1
-1.06913507,-1.41993916,1
-1.063015461,0.40018665790557856,1
0.286682129,0.057621568,1
-0.879646182,-1.43890357,1
0.4247413575649261,-0.348579407,1
3.021837949752808,-0.894636571,1
2.708962440490722,-0.878486991,1
-1.974481583,-2.954502106,1
-1.570123434,-0.229022548,1
-2.099354982,-0.445141494,1
-1.262203574,-1.862609386,1
-1.274602294,-2.838102102,1
-2.538305283,-1.624595404,1
-2.414594889,-1.427861571,1
-2.012416601,-1.112181902,1
3.777339458465576,-1.525176406,1
-0.143695056,-2.537694216,1
3.1338982582092285,-0.068182461,1
-2.072271347,-1.733828306,1
-2.038315058,-0.927176595,1
-0.325095475,-1.334632754,1
-0.917579889,-2.155101776,1
1.9232791662216184,-0.931610942,1
-2.626046419,-0.751096964,1
1.845422387123108,0.9650470614433287,1
5.348806858062744,-2.091347218,1
-1.77548027,-0.437575072,1
0.2296714782714844,2.121886730194092,1
-0.805543125,-0.34817946,1
-0.742702127,-1.013388276,1
3.612716436386108,-0.431760699,1
3.2039644718170166,0.5809537768363953,1
1.1726660728454588,0.20629318058490756,1
3.6809098720550537,-0.292657822,1
3.3312301635742188,-0.704457521,1
-3.683286428,-2.699756384,1
3.4406654834747314,0.7475822567939758,1
-2.92109108,-0.874506474,1
-2.068175316,-2.377032042,1
0.22298303246498108,-1.028278112,1
-0.116414741,-2.543745995,1
0.021837845,0.2485719919204712,1
0.051460892,0.5110726356506348,1
-1.327401638,-0.911708176,1
-4.68919754,-0.519756436,1
3.772105216979981,0.5410472750663757,1
-2.811208248,-1.947345376,1
-1.615703821,-1.499086857,1
1.9620277881622317,1.4802030324935913,1
-2.729245663,-0.440404743,1
3.205179691314697,-0.168404549,1
3.525058746,0.3223274052143097,1
-1.656872272,-1.603441,1
2.913274049758911,-0.82516712,1
-2.55809617,-1.069360733,1
-2.082924604,-1.018488407,1
0.22192084789276123,0.238440603,1
-1.401832938,-0.972070456,1
1.391276717185974,-0.758449197,1
-1.140314698,-0.721586406,1
3.2817206382751465,0.5215195417404175,1
1.844472885131836,-1.158874273,1
-2.177665949,-0.516794741,1
0.5837845206260681,1.6101719141006468,1
-3.140678406,-0.949048162,1
-3.800110579,-2.114160776,1
-1.178327203,-1.134506583,1
-1.428729177,-1.234809875,1
1.3280868530273435,-1.559627056,1
-3.084607601,-2.516447544,1
-0.108540207,-1.863749504,1
-1.947488666,-3.073600531,1
2.8734827041625977,-0.142354488,1
-2.050235987,-0.464102387,1
-1.014806747,-0.898911595,1
-1.452651262,0.27868595719337463,1
2.9993734359741206,1.6959327459335327,1
0.8473935723304749,-2.645162106,1
-0.591969013,-1.683723211,1
-2.483793259,-2.680294514,1
2.8647501468658447,0.6482692360877991,1
-3.105968714,-1.203644633,1
-1.728575826,-0.995707035,1
0.6754320859909058,0.3041573464870453,1
3.166719436645508,0.6741799712181091,1
1.999593496322632,0.49836644530296326,1
3.7957725524902335,-0.75674504,1
2.2375333309173584,-0.41576314,1
-0.82398659,-0.207434297,1
-0.295422792,1.7412139177322388,1
2.440476894378662,1.1691951751708984,1
-0.558907926,-1.616283655,1
-2.91707921,-1.209579468,1
-1.669300556,-1.634343624,1
-1.868660927,-0.941199541,1
-0.584672451,-0.386734098,1
2.883824348449707,0.3695856928825378,1
-2.764696121,-2.667561054,1
2.3014762401580806,-0.330631852,1
-1.498905897,-0.687177896,1
-1.110720992,-0.987622559,1
-0.950565577,-1.602390766,1
-3.392934084,-1.405528307,1
-2.138517141,-2.315192938,1
1.1968871355056763,-3.040790081,1
-0.130589277,-0.343750089,1
1.0046905279159544,0.10640738904476164,1
-1.552945614,-1.205364347,1
3.263908624649048,0.4836207032203674,1
-2.3834939,-1.395913243,1
1.8672392368316648,1.84967041,1
-3.544316769,-0.341734231,1
-0.476637661,-3.267949581,1
3.608293294906616,-1.030534863,1
-2.009462118,0.22422158718109128,1
-0.218602479,2.304025650024414,1
-0.640095472,-1.720056772,1
-2.457302094,-1.470479965,1
4.3826117515563965,-0.151158512,1
2.275797843933105,0.8028703927993774,1
-1.021262646,-2.559735537,1
1.823370575904846,-0.391776562,1
0.6994706392288208,1.3050893545150757,1
3.2080984115600586,-1.719616175,1
-2.537498474,-1.848536491,1
1.0812318325042725,-2.662040234,1
-2.084605217,0.6736940741539001,1
1.1189974546432495,2.517582416534424,1
-0.346175134,-1.592120409,1
-2.360262871,-1.488149047,1
0.737456203,-0.080395162,1
0.43807089328765864,-0.931179881,1
-0.373473227,-1.707226753,1
-2.789189577,-1.314017892,1
0.908421755,-1.590674877,1
-0.023858488,-1.069511056,1
4.247965335845947,0.2848503589630127,1
4.082009792327881,1.7859039306640625,1
-0.912839413,0.056575745344161994,1
2.172180652618408,-1.333770275,1
-4.236233234,-1.308766365,1
-0.53757143,-2.586296558,1
2.9804759025573726,0.7029513120651245,1
0.013750106,-1.087770104,1
0.6828537583351135,0.22485971450805664,1
-1.57926476,-1.487939835,1
3.8675045967102046,-0.760150433,1
-1.304266214,-1.701903582,1
-3.099707127,-0.96851033,1
-0.45286262,-0.202407151,1
-1.471706629,-1.532788873,1
3.3936901092529297,-1.150763154,1
-3.065828562,-2.863321543,1
5.7854533195495605,-0.646807373,1
3.207580089569092,-1.031358242,1
2.600480794906616,0.044147238,1
-0.68966043,0.960240126,1
3.092733622,0.18649353086948395,1
-0.064033568,-2.505590439,1
-1.286103964,-1.685847759,1
-1.224543214,-1.655666113,1
-1.440237999,-2.804880381,1
1.2539873123168943,0.2602429986000061,1
-0.540811658,0.3690929114818573,1
-0.653331995,-3.386288643,1
-1.257353306,0.088400438,1
4.618556976318359,-0.413801938,1
-3.41425848,-0.829239368,1
-1.652546048,-0.649178267,1
2.1422715187072754,-0.805890024,1
-2.828983545,-2.500508308,1
3.164058208465576,-0.510349512,1
-0.640728533,1.0239773988723755,1
-0.296227396,-0.530668855,1
-2.660635233,-0.831647277,1
-3.77835989,-1.512267113,1
-1.209248424,-0.407113045,1
0.35163432359695435,3.369955062866211,1
1.8362998962402344,-1.50725925,1
0.3238779902458191,-1.634449005,1
4.534533500671387,-0.844354272,1
1.074102520942688,1.1971545219421387,1
2.810431480407715,0.3135298192501068,1
2.460909366607666,1.5465831756591797,1
-0.091355018,0.2581276297569275,1
1.3738118410110471,-1.038452625,1
-2.254381657,-2.267767668,1
4.772593021392822,-0.881981015,1
0.47254520654678334,0.27333742380142206,1
-1.17055583,-0.064012468,1
1.288724660873413,1.1037755012512207,1
2.874110221862793,0.6579526662826538,1
5.092192649841309,-0.049148381,1
-1.629100561,0.196815163,1
-1.327124834,-0.280449986,1
-2.538614273,-0.495161146,1
4.340609073638916,-1.183166862,1
-1.274000287,-2.006518602,1
1.686178446,-1.671003938,1
-2.901680231,-2.976237774,1
-3.806950569,-1.286624432,1
4.299384117126465,0.3922178149223328,1
0.11853788793087004,-0.872898698,1
6.545577049255371,1.026540756225586,1
-1.062040448,0.1936037838459015,1
2.0693273544311523,1.061405062675476,1
0.20468725264072415,-0.980305195,1
-2.277300119,-1.372560024,1
-2.614651442,-1.58018899,1
-0.765462577,-1.422430754,1
-1.051570058,0.5171088576316833,1
1.680725336074829,0.6589000225067139,1
-3.354049683,-3.398164272,1
-1.043490648,-1.256924629,1
4.803753852844238,-0.920245111,1
-1.886889458,-3.109567642,1
1.072662353515625,-1.030822396,1
-1.567574382,-1.461870551,1
3.431210994720459,0.2871382236480713,1
0.24379515647888184,-0.219775438,1
1.3677101135253906,-1.300413966,1
-0.836331725,-0.420248091,1
2.6136465072631836,-0.572904885,1
1.6700201034545898,-0.236557931,1
2.8852713108062744,2.0468547344207764,1
-1.774994731,0.264487088,1
-1.406733871,-1.432345152,1
2.4816856384277344,1.368501067,1
-1.821904898,-0.805774689,1
-1.748066902,-2.216511488,1
-2.170160294,-1.966668487,1
3.4253561496734615,0.18628212809562683,1
0.060733348,-3.378141642,1
-0.839467049,-0.847417355,1
-2.189343929,-1.736486435,1
1.200523018836975,-1.3841362,1
2.690904140472412,0.2601098418235779,1
-0.902828634,-0.235944524,1
4.775646686553955,-1.453280687,1
1.3200538158416748,-0.011510685,1
1.546476125717163,-1.688215852,1
-3.486104727,-1.370563745,1
-2.600068092,-0.975518286,1
4.426346778869629,-0.630264699,1
2.956714153289795,-2.163025379,1
-1.696971774,0.9163548350334167,1
-0.66193527,-0.742574573,1
2.857761859893799,-0.894281507,1
2.599130630493164,0.2740972340106964,1
5.428118705749512,-0.183797926,1
-4.025296211,0.045060962438583374,1
-2.803848505,-2.161528111,1
3.5704860687255855,-1.099419951,1
-3.177621365,-0.386716276,1
-3.434558868,-2.084814787,1
1.1095941066741943,-0.836399138,1
-0.113593653,-2.332833529,1
2.783579111099243,-1.172074556,1
3.9267740249633785,-0.541606963,1
0.04096812,-1.315688133,1
2.368624687194824,0.27505409717559814,1
-1.046487451,-1.03442657,1
-3.435257912,-1.134194851,1
-1.171214461,-1.607619762,1
2.101992369,-2.076227427,1
0.5667888522148132,-1.291093946,1
-2.042290688,-1.471381068,1
-1.524503469,-2.005109072,1
0.7496826648712158,-2.933672905,1
-1.855138659,-3.697463274,1
3.5605297088623047,0.37351831793785095,1
2.3664145469665527,-0.116265893,1
3.636209964752197,-1.237855911,1
-4.839176655,-1.090515852,1
-2.39703989,-0.157431349,1
0.6898908615112305,-0.652556181,1
-1.878813624,0.10631915926933289,1
0.6058602333068848,0.39532798528671265,1
3.875963449478149,0.5274851322174072,1
-3.433323383,-0.730126917,1
3.272975922,0.5700892806053162,1
0.3794363141059875,0.21387273073196408,1
2.5015311241149902,1.0068920850753784,1
-3.04686451,-2.469684124,1
-3.052429676,-0.164357603,1
1.432751178741455,-1.58828187,1
-0.748395264,0.388602227,1
0.7802196741104126,-2.119698048,1


==> files/scatter_results.csv <==
path,uncertainty
clips/dev/1116-132847-0004.wav,0.075
clips/dev/1116-132847-0008.wav,0.23888888888888893
clips/dev/1116-132847-0016.wav,0.17346938775510204
clips/dev/1116-132847-0018.wav,0.21666666666666662
clips/dev/1116-132847-0019.wav,0.2317307692307692
clips/dev/1116-132847-0020.wav,0.09901960784313725
clips/dev/1116-132847-0024.wav,0.16571428571428568
clips/dev/1116-132847-0031.wav,0.11666666666666667
clips/dev/1116-132847-0033.wav,0.1106382978723404
clips/dev/1116-132847-0037.wav,0.08666666666666666
clips/dev/1116-132847-0039.wav,0.21400000000000005
clips/dev/1116-132851-0002.wav,0.05431034482758621
clips/dev/1116-132851-0006.wav,0.175609756097561
clips/dev/1116-132851-0008.wav,0.2171052631578947
clips/dev/1116-132851-0011.wav,0.12346938775510204
clips/dev/1116-132851-0012.wav,0.1232758620689655
clips/dev/1116-132851-0014.wav,0.2358695652173913
clips/dev/1116-132851-0020.wav,0.16707317073170733
clips/dev/1116-137572-0000.wav,0.14555555555555555
clips/dev/1116-137572-0004.wav,0.20306122448979588
clips/dev/1116-137572-0005.wav,0.20595238095238094
clips/dev/1116-137572-0010.wav,0.10897435897435896
clips/dev/1116-137572-0011.wav,0.12875
clips/dev/1116-137572-0019.wav,0.12040816326530612
clips/dev/1116-137572-0021.wav,0.16000000000000006
clips/dev/1116-137572-0023.wav,0.12999999999999998
clips/dev/1116-137572-0026.wav,0.14148936170212761
clips/dev/1116-137572-0030.wav,0.20625
clips/dev/1116-137572-0035.wav,0.17205882352941176
clips/dev/1116-137572-0044.wav,0.11562499999999998
clips/dev/1116-137572-0046.wav,0.08958333333333333
clips/dev/1116-137572-0047.wav,0.20999999999999996
clips/dev/1116-137572-0051.wav,0.195
clips/dev/1116-137572-0054.wav,0.17608695652173914
clips/dev/1578-140045-0004.wav,0.18928571428571425
clips/dev/1578-140045-0006.wav,0.21184210526315791
clips/dev/1578-140045-0009.wav,0.3163265306122449
clips/dev/1578-140045-0011.wav,0.1888888888888889
clips/dev/1578-140045-0016.wav,0.20735294117647057
clips/dev/1578-140045-0017.wav,0.18225806451612897
clips/dev/1578-140045-0018.wav,0.16388888888888886
clips/dev/1578-140045-0022.wav,0.2553571428571429
clips/dev/1578-140045-0026.wav,0.21603773584905667
clips/dev/1578-140045-0029.wav,0.06521739130434781
clips/dev/1578-140049-0000.wav,0.18777777777777774
clips/dev/1578-140049-0002.wav,0.15333333333333332
clips/dev/1578-140049-0003.wav,0.25816326530612244
clips/dev/1578-140049-0006.wav,0.14285714285714285
clips/dev/1578-140049-0012.wav,0.252439024390244
clips/dev/1578-140049-0017.wav,0.2166666666666667
clips/dev/1578-140049-0023.wav,0.1322222222222222
clips/dev/1578-140049-0024.wav,0.24999999999999992
clips/dev/1578-140049-0025.wav,0.146875
clips/dev/1578-140049-0027.wav,0.35344827586206906
clips/dev/1578-140049-0031.wav,0.18545454545454546
clips/dev/1578-140049-0034.wav,0.38809523809523805
clips/dev/1578-140049-0035.wav,0.23606557377049175
clips/dev/1578-140049-0036.wav,0.22118644067796608
clips/dev/1578-140049-0037.wav,0.13026315789473686
clips/dev/1578-6379-0001.wav,0.18113207547169816
clips/dev/1578-6379-0003.wav,0.15943396226415096
clips/dev/1578-6379-0005.wav,0.1630952380952381
clips/dev/1578-6379-0007.wav,0.22641509433962265
clips/dev/1578-6379-0008.wav,0.23444444444444446
clips/dev/1578-6379-0011.wav,0.36666666666666664
clips/dev/1578-6379-0012.wav,0.14999999999999997
clips/dev/1578-6379-0013.wav,0.20833333333333331
clips/dev/1578-6379-0017.wav,0.16600000000000006
clips/dev/1578-6379-0018.wav,0.15111111111111114
clips/dev/1578-6379-0023.wav,0.12195121951219515
clips/dev/1578-6379-0027.wav,0.17833333333333332
clips/dev/1578-6379-0030.wav,0.2510869565217391
clips/dev/1578-6379-0031.wav,0.20232558139534879
clips/dev/1578-6379-0034.wav,0.06999999999999999
clips/dev/1578-6379-0035.wav,0.1689655172413793
clips/dev/1578-6379-0039.wav,0.3159090909090909
clips/dev/1578-6379-0042.wav,0.5999999999999999
clips/dev/1926-143879-0004.wav,0.18000000000000005
clips/dev/1926-143879-0005.wav,0.18695652173913047
clips/dev/1926-143879-0014.wav,0.29736842105263156
clips/dev/1926-143879-0018.wav,0.2
clips/dev/1926-143879-0022.wav,0.10476190476190475
clips/dev/1926-143879-0029.wav,0.1
clips/dev/1926-143879-0032.wav,0.25
clips/dev/1926-143879-0033.wav,0.14861111111111117
clips/dev/1926-143879-0034.wav,0.325
clips/dev/1926-143879-0035.wav,0.36000000000000004
clips/dev/1926-143879-0042.wav,0.14285714285714285
clips/dev/1926-143879-0043.wav,0.19500000000000003
clips/dev/1926-143879-0044.wav,0.225
clips/dev/1926-143879-0045.wav,0.25
clips/dev/1926-147979-0001.wav,0.09285714285714286
clips/dev/1926-147979-0004.wav,0.18875
clips/dev/1926-147979-0013.wav,0.14166666666666666
clips/dev/1926-147979-0016.wav,0.11000000000000001
clips/dev/1926-147979-0017.wav,0.20714285714285713
clips/dev/1926-147979-0020.wav,0.1531914893617021
clips/dev/1926-147979-0024.wav,0.12448979591836735
clips/dev/1926-147979-0025.wav,0.18000000000000002
clips/dev/1926-147979-0029.wav,0.07368421052631578
clips/dev/1926-147979-0035.wav,0.07959183673469389
clips/dev/1926-147979-0039.wav,0.4
clips/dev/1926-147979-0042.wav,0.2931818181818181
clips/dev/1926-147979-0043.wav,0.21944444444444441
clips/dev/1926-147979-0046.wav,0.18921568627450985
clips/dev/1926-147979-0051.wav,0.15
clips/dev/1926-147987-0001.wav,0.05
clips/dev/1926-147987-0002.wav,0.13787878787878788
clips/dev/1926-147987-0003.wav,0.0631578947368421
clips/dev/1926-147987-0007.wav,0.16142857142857142
clips/dev/1926-147987-0010.wav,0.15576923076923077
clips/dev/1926-147987-0015.wav,0.19
clips/dev/1926-147987-0017.wav,0.1817073170731708
clips/dev/1926-147987-0023.wav,0.13103448275862067
clips/dev/1926-147987-0026.wav,0.1476190476190476
clips/dev/211-122425-0001.wav,0.1378048780487805
clips/dev/211-122425-0002.wav,0.13846153846153847
clips/dev/211-122425-0005.wav,0.1138888888888889
clips/dev/211-122425-0006.wav,0.1875
clips/dev/211-122425-0007.wav,0.16666666666666666
clips/dev/211-122425-0008.wav,0.20945945945945948
clips/dev/211-122425-0011.wav,0.11777777777777779
clips/dev/211-122425-0012.wav,0.2020000000000001
clips/dev/211-122425-0013.wav,0.20945945945945943
clips/dev/211-122425-0021.wav,0.2611111111111111
clips/dev/211-122425-0024.wav,0.195
clips/dev/211-122425-0025.wav,0.09361702127659571
clips/dev/211-122425-0026.wav,0.21860465116279068
clips/dev/211-122425-0028.wav,0.18076923076923077
clips/dev/211-122425-0029.wav,0.23499999999999996
clips/dev/211-122425-0032.wav,0.15238095238095234
clips/dev/211-122425-0035.wav,0.19634146341463418
clips/dev/211-122425-0036.wav,0.09285714285714287
clips/dev/211-122425-0038.wav,0.23333333333333334
clips/dev/211-122425-0039.wav,0.11625000000000003
clips/dev/211-122425-0042.wav,0.15606060606060607
clips/dev/211-122425-0044.wav,0.16931818181818176
clips/dev/211-122425-0046.wav,0.1333333333333333
clips/dev/211-122425-0049.wav,0.24354838709677415
clips/dev/211-122425-0058.wav,0.22666666666666674
clips/dev/211-122425-0064.wav,0.45
clips/dev/211-122425-0068.wav,0.24743589743589745
clips/dev/211-122425-0070.wav,0.1125
clips/dev/211-122425-0076.wav,0.21170212765957447
clips/dev/211-122442-0009.wav,0.1717391304347826
clips/dev/211-122442-0010.wav,0.11818181818181817
clips/dev/211-122442-0017.wav,0.2
clips/dev/211-122442-0018.wav,0.20000000000000004
clips/dev/211-122442-0023.wav,0.18181818181818174
clips/dev/211-122442-0024.wav,0.19459459459459466
clips/dev/211-122442-0026.wav,0.24375
clips/dev/211-122442-0027.wav,0.2750000000000001
clips/dev/211-122442-0039.wav,0.02857142857142857
clips/dev/211-122442-0040.wav,0.08936170212765956
clips/dev/211-122442-0041.wav,0.22021276595744682
clips/dev/211-122442-0042.wav,0.1555555555555556
clips/dev/211-122442-0043.wav,0.16904761904761903
clips/dev/211-122442-0046.wav,0.25
clips/dev/211-122442-0047.wav,0.24444444444444446
clips/dev/211-122442-0051.wav,0.13111111111111112
clips/dev/211-122442-0058.wav,0.15375
clips/dev/211-122442-0059.wav,0.14459459459459462
clips/dev/211-122442-0063.wav,0.2515625
clips/dev/211-122442-0065.wav,0.0875
clips/dev/211-122442-0076.wav,0.09999999999999999
clips/dev/211-122442-0080.wav,0.16770833333333335
clips/dev/2764-36616-0007.wav,0.29999999999999993
clips/dev/2764-36616-0011.wav,0.4416666666666666
clips/dev/2764-36616-0012.wav,0.31382978723404253
clips/dev/2764-36616-0013.wav,0.08604651162790698
clips/dev/2764-36616-0014.wav,0.22096774193548377
clips/dev/2764-36616-0021.wav,0.2363636363636364
clips/dev/2764-36616-0023.wav,0.265
clips/dev/2764-36616-0026.wav,0.22972972972972974
clips/dev/2764-36616-0028.wav,0.2515625
clips/dev/2764-36616-0029.wav,0.3080645161290322
clips/dev/2764-36616-0033.wav,0.25588235294117645
clips/dev/2764-36616-0035.wav,0.1525
clips/dev/2764-36617-0002.wav,0.11627906976744184
clips/dev/2764-36617-0004.wav,0.2047619047619047
clips/dev/2764-36617-0009.wav,0.15744680851063828
clips/dev/2764-36617-0010.wav,0.22142857142857145
clips/dev/2764-36617-0012.wav,0.15833333333333338
clips/dev/2764-36617-0013.wav,0.084375
clips/dev/2764-36617-0017.wav,0.10333333333333336
clips/dev/2764-36617-0018.wav,0.17777777777777776
clips/dev/2764-36617-0021.wav,0.18214285714285716
clips/dev/2764-36617-0022.wav,0.3065217391304348
clips/dev/2764-36617-0025.wav,0.2163265306122449
clips/dev/2764-36617-0027.wav,0.2119047619047619
clips/dev/2764-36617-0028.wav,0.2488095238095238
clips/dev/2764-36617-0030.wav,0.35454545454545444
clips/dev/2764-36617-0031.wav,0.24230769230769228
clips/dev/2764-36617-0032.wav,0.21585365853658542
clips/dev/2764-36617-0034.wav,0.24333333333333332
clips/dev/2764-36617-0036.wav,0.23695652173913045
clips/dev/2764-36617-0038.wav,0.2653846153846154
clips/dev/2764-36619-0001.wav,0.2351351351351351
clips/dev/2764-36619-0007.wav,0.159375
clips/dev/2764-36619-0011.wav,0.27499999999999997
clips/dev/2764-36619-0015.wav,0.28400000000000003
clips/dev/2764-36619-0021.wav,0.20326086956521738
clips/dev/2764-36619-0033.wav,0.2761904761904762
clips/dev/2764-36619-0034.wav,0.265
clips/dev/2764-36619-0035.wav,0.3243902439024391
clips/dev/2817-142371-0005.wav,0.2630434782608696
clips/dev/2817-142371-0010.wav,0.09166666666666666
clips/dev/2817-142371-0013.wav,0.09999999999999995
clips/dev/2817-142371-0017.wav,0.09404761904761903
clips/dev/2817-142371-0024.wav,0.19302325581395346
clips/dev/2817-142371-0028.wav,0.1390625
clips/dev/2817-142371-0032.wav,0.15119047619047615
clips/dev/2817-142371-0034.wav,0.19666666666666668
clips/dev/2817-142371-0044.wav,0.14659090909090908
clips/dev/2817-142371-0045.wav,0.14777777777777773
clips/dev/2817-142371-0048.wav,0.13472222222222224
clips/dev/2817-142371-0049.wav,0.18200000000000002
clips/dev/2817-142371-0050.wav,0.2619047619047619
clips/dev/2817-142371-0054.wav,0.22999999999999993
clips/dev/2817-142371-0057.wav,0.12297297297297298
clips/dev/2817-142371-0067.wav,0.27777777777777785
clips/dev/2817-142371-0068.wav,0.1466666666666667
clips/dev/2817-142371-0069.wav,0.24454545454545457
clips/dev/2817-142371-0073.wav,0.2211538461538462
clips/dev/2817-142371-0075.wav,0.1375
clips/dev/2817-142371-0078.wav,0.15769230769230771
clips/dev/2817-142380-0000.wav,0.14270833333333335
clips/dev/2817-142380-0005.wav,0.17419354838709675
clips/dev/2817-142380-0006.wav,0.16395348837209295
clips/dev/2817-142380-0007.wav,0.15697674418604646
clips/dev/2817-142380-0008.wav,0.1176470588235294
clips/dev/2817-142380-0010.wav,0.2046875
clips/dev/2817-142380-0011.wav,0.16547619047619047
clips/dev/2817-142380-0014.wav,0.1053191489361702
clips/dev/2817-142380-0020.wav,0.08974358974358974
clips/dev/2817-142380-0028.wav,0.2
clips/dev/2817-142380-0029.wav,0.196875
clips/dev/2817-142380-0031.wav,0.155
clips/dev/2817-142380-0032.wav,0.144047619047619
clips/dev/2817-142380-0035.wav,0.1575757575757575
clips/dev/2817-142380-0036.wav,0.1390625
clips/dev/2817-142380-0040.wav,0.2384615384615385
clips/dev/2817-142380-0041.wav,0.10813953488372093
clips/dev/4195-17507-0007.wav,0.1745098039215686
clips/dev/4195-17507-0009.wav,0.2025641025641025
clips/dev/4195-17507-0010.wav,0.08295454545454542
clips/dev/4195-17507-0020.wav,0.36621621621621625
clips/dev/4195-17507-0021.wav,0.2789473684210526
clips/dev/4195-17507-0023.wav,0.12777777777777782
clips/dev/4195-17507-0027.wav,0.1264705882352941
clips/dev/4195-17507-0028.wav,0.21486486486486484
clips/dev/4195-17507-0033.wav,0.20333333333333337
clips/dev/4195-17507-0040.wav,0.23333333333333334
clips/dev/4195-17507-0043.wav,0.19
clips/dev/4195-17507-0046.wav,0.38913043478260867
clips/dev/4195-17507-0047.wav,0.2837837837837837
clips/dev/4195-17507-0048.wav,0.04166666666666667
clips/dev/4195-186236-0002.wav,0.18913043478260866
clips/dev/4195-186236-0012.wav,0.05714285714285714
clips/dev/4195-186236-0015.wav,0.24912280701754383
clips/dev/4195-186237-0000.wav,0.1285714285714286
clips/dev/4195-186237-0002.wav,0.13653846153846155
clips/dev/4195-186237-0007.wav,0.13777777777777775
clips/dev/4195-186237-0010.wav,0.20909090909090908
clips/dev/4195-186237-0013.wav,0.26276595744680853
clips/dev/4195-186237-0016.wav,0.23205128205128206
clips/dev/4195-186237-0019.wav,0.16744186046511628
clips/dev/4195-186237-0020.wav,0.17558139534883715
clips/dev/4195-186237-0027.wav,0.18823529411764703
clips/dev/4195-186237-0032.wav,0.18125
clips/dev/4195-186238-0001.wav,0.19310344827586207
clips/dev/4195-186238-0008.wav,0.24027777777777776
clips/dev/4195-186238-0010.wav,0.10000000000000002
clips/dev/4195-186238-0016.wav,0.1578947368421053
clips/dev/4195-186238-0020.wav,0.19607843137254904
clips/dev/4195-186238-0022.wav,0.16111111111111112
clips/dev/4195-186238-0025.wav,0.2540000000000001
clips/dev/5688-15787-0000.wav,0.22380952380952382
clips/dev/5688-15787-0003.wav,0.19124999999999998
clips/dev/5688-15787-0004.wav,0.20222222222222222
clips/dev/5688-15787-0009.wav,0.1857142857142857
clips/dev/5688-15787-0010.wav,0.20833333333333331
clips/dev/5688-15787-0012.wav,0.1989795918367347
clips/dev/5688-15787-0013.wav,0.17254901960784313
clips/dev/5688-15787-0015.wav,0.10500000000000002
clips/dev/5688-15787-0018.wav,0.12205882352941175
clips/dev/5688-15787-0019.wav,0.1680851063829787
clips/dev/5688-15787-0026.wav,0.13275862068965522
clips/dev/5688-15787-0028.wav,0.31818181818181807
clips/dev/5688-15787-0029.wav,0.22765957446808507
clips/dev/5688-15787-0039.wav,0.1846938775510204
clips/dev/5688-41232-0000.wav,0.14375
clips/dev/5688-41232-0004.wav,0.1631578947368421
clips/dev/5688-41232-0011.wav,0.11451612903225802
clips/dev/5688-41232-0013.wav,0.18666666666666668
clips/dev/5688-41232-0015.wav,0.21216216216216224
clips/dev/5688-41232-0017.wav,0.21285714285714286
clips/dev/5688-41232-0018.wav,0.16428571428571428
clips/dev/5688-41232-0021.wav,0.22222222222222224
clips/dev/5688-41232-0022.wav,0.2060975609756098
clips/dev/5688-41232-0024.wav,0.1776315789473684
clips/dev/5688-41232-0032.wav,0.17307692307692307
clips/dev/5688-41232-0033.wav,0.23214285714285715
clips/dev/5688-41232-0034.wav,0.14387755102040817
clips/dev/5688-41232-0040.wav,0.29047619047619055
clips/dev/5688-41232-0043.wav,0.21025641025641026
clips/dev/5688-41232-0047.wav,0.31162790697674414
clips/dev/5688-41232-0050.wav,0.33378378378378387
clips/dev/5688-41232-0058.wav,0.10348837209302324
clips/dev/5688-41232-0059.wav,0.049999999999999996
clips/dev/5688-41232-0063.wav,0.22435897435897437
clips/dev/5688-41232-0069.wav,0.16857142857142857
clips/dev/5688-41232-0072.wav,0.15897435897435896
clips/dev/5688-41232-0073.wav,0.275
clips/dev/5688-41232-0076.wav,0.2256756756756757


==> files/scatter_results_wer.csv <==
path,wer
clips/dev/1116-132847-0004.wav,0.08
clips/dev/1116-132847-0008.wav,0.2641509433962264
clips/dev/1116-132847-0016.wav,0.24489795918367346
clips/dev/1116-132847-0018.wav,0.23529411764705882
clips/dev/1116-132847-0019.wav,0.23529411764705882
clips/dev/1116-132847-0020.wav,0.1568627450980392
clips/dev/1116-132847-0024.wav,0.2
clips/dev/1116-132847-0031.wav,0.08333333333333333
clips/dev/1116-132847-0033.wav,0.13043478260869565
clips/dev/1116-132847-0037.wav,0.26666666666666666
clips/dev/1116-132847-0039.wav,0.28
clips/dev/1116-132851-0002.wav,0.08620689655172414
clips/dev/1116-132851-0006.wav,0.17073170731707318
clips/dev/1116-132851-0008.wav,0.2894736842105263
clips/dev/1116-132851-0011.wav,0.22448979591836735
clips/dev/1116-132851-0012.wav,0.19298245614035087
clips/dev/1116-132851-0014.wav,0.3695652173913043
clips/dev/1116-132851-0020.wav,0.1951219512195122
clips/dev/1116-137572-0000.wav,0.24444444444444444
clips/dev/1116-137572-0004.wav,0.2916666666666667
clips/dev/1116-137572-0005.wav,0.2619047619047619
clips/dev/1116-137572-0010.wav,0.23076923076923078
clips/dev/1116-137572-0011.wav,0.075
clips/dev/1116-137572-0019.wav,0.24489795918367346
clips/dev/1116-137572-0021.wav,0.26
clips/dev/1116-137572-0023.wav,0.17777777777777778
clips/dev/1116-137572-0026.wav,0.2127659574468085
clips/dev/1116-137572-0030.wav,0.375
clips/dev/1116-137572-0035.wav,0.20588235294117646
clips/dev/1116-137572-0044.wav,0.16666666666666666
clips/dev/1116-137572-0046.wav,0.2127659574468085
clips/dev/1116-137572-0047.wav,0.25
clips/dev/1116-137572-0051.wav,0.275
clips/dev/1116-137572-0054.wav,0.2826086956521739
clips/dev/1578-140045-0004.wav,0.4146341463414634
clips/dev/1578-140045-0006.wav,0.2631578947368421
clips/dev/1578-140045-0009.wav,0.4375
clips/dev/1578-140045-0011.wav,0.23076923076923078
clips/dev/1578-140045-0016.wav,0.2857142857142857
clips/dev/1578-140045-0017.wav,0.34375
clips/dev/1578-140045-0018.wav,0.3611111111111111
clips/dev/1578-140045-0022.wav,0.3103448275862069
clips/dev/1578-140045-0026.wav,0.4807692307692308
clips/dev/1578-140045-0029.wav,0.13043478260869565
clips/dev/1578-140049-0000.wav,0.3111111111111111
clips/dev/1578-140049-0002.wav,0.2
clips/dev/1578-140049-0003.wav,0.23404255319148937
clips/dev/1578-140049-0006.wav,0.2
clips/dev/1578-140049-0012.wav,0.3333333333333333
clips/dev/1578-140049-0017.wav,0.4
clips/dev/1578-140049-0023.wav,0.24444444444444444
clips/dev/1578-140049-0024.wav,0.34146341463414637
clips/dev/1578-140049-0025.wav,0.375
clips/dev/1578-140049-0027.wav,0.6
clips/dev/1578-140049-0031.wav,0.2909090909090909
clips/dev/1578-140049-0034.wav,0.4883720930232558
clips/dev/1578-140049-0035.wav,0.4067796610169492
clips/dev/1578-140049-0036.wav,0.2631578947368421
clips/dev/1578-140049-0037.wav,0.20512820512820512
clips/dev/1578-6379-0001.wav,0.2830188679245283
clips/dev/1578-6379-0003.wav,0.20754716981132076
clips/dev/1578-6379-0005.wav,0.2857142857142857
clips/dev/1578-6379-0007.wav,0.33962264150943394
clips/dev/1578-6379-0008.wav,0.28888888888888886
clips/dev/1578-6379-0011.wav,0.36363636363636365
clips/dev/1578-6379-0012.wav,0.35714285714285715
clips/dev/1578-6379-0013.wav,0.3333333333333333
clips/dev/1578-6379-0017.wav,0.20408163265306123
clips/dev/1578-6379-0018.wav,0.24444444444444444
clips/dev/1578-6379-0023.wav,0.24390243902439024
clips/dev/1578-6379-0027.wav,0.2542372881355932
clips/dev/1578-6379-0030.wav,0.2
clips/dev/1578-6379-0031.wav,0.16666666666666666
clips/dev/1578-6379-0034.wav,0.1
clips/dev/1578-6379-0035.wav,0.3728813559322034
clips/dev/1578-6379-0039.wav,0.4222222222222222
clips/dev/1578-6379-0042.wav,0.7
clips/dev/1926-143879-0004.wav,0.3
clips/dev/1926-143879-0005.wav,0.3111111111111111
clips/dev/1926-143879-0014.wav,0.3684210526315789
clips/dev/1926-143879-0018.wav,0.1875
clips/dev/1926-143879-0022.wav,0.1951219512195122
clips/dev/1926-143879-0029.wav,0.18181818181818182
clips/dev/1926-143879-0032.wav,0.41379310344827586
clips/dev/1926-143879-0033.wav,0.2777777777777778
clips/dev/1926-143879-0034.wav,0.22727272727272727
clips/dev/1926-143879-0035.wav,0.4
clips/dev/1926-143879-0042.wav,0.18181818181818182
clips/dev/1926-143879-0043.wav,0.2857142857142857
clips/dev/1926-143879-0044.wav,0.25
clips/dev/1926-143879-0045.wav,0.4166666666666667
clips/dev/1926-147979-0001.wav,0.3333333333333333
clips/dev/1926-147979-0004.wav,0.275
clips/dev/1926-147979-0013.wav,0.16666666666666666
clips/dev/1926-147979-0016.wav,0.15555555555555556
clips/dev/1926-147979-0017.wav,0.2926829268292683
clips/dev/1926-147979-0020.wav,0.2765957446808511
clips/dev/1926-147979-0024.wav,0.20408163265306123
clips/dev/1926-147979-0025.wav,0.22857142857142856
clips/dev/1926-147979-0029.wav,0.16216216216216217
clips/dev/1926-147979-0035.wav,0.08163265306122448
clips/dev/1926-147979-0039.wav,0.43333333333333335
clips/dev/1926-147979-0042.wav,0.36363636363636365
clips/dev/1926-147979-0043.wav,0.25
clips/dev/1926-147979-0046.wav,0.26
clips/dev/1926-147979-0051.wav,0.3333333333333333
clips/dev/1926-147987-0001.wav,0.0625
clips/dev/1926-147987-0002.wav,0.18181818181818182
clips/dev/1926-147987-0003.wav,0.10526315789473684
clips/dev/1926-147987-0007.wav,0.1388888888888889
clips/dev/1926-147987-0010.wav,0.2
clips/dev/1926-147987-0015.wav,0.2631578947368421
clips/dev/1926-147987-0017.wav,0.2926829268292683
clips/dev/1926-147987-0023.wav,0.1724137931034483
clips/dev/1926-147987-0026.wav,0.19047619047619047
clips/dev/211-122425-0001.wav,0.23809523809523808
clips/dev/211-122425-0002.wav,0.23076923076923078
clips/dev/211-122425-0005.wav,0.2222222222222222
clips/dev/211-122425-0006.wav,0.2857142857142857
clips/dev/211-122425-0007.wav,0.25925925925925924
clips/dev/211-122425-0008.wav,0.15789473684210525
clips/dev/211-122425-0011.wav,0.24444444444444444
clips/dev/211-122425-0012.wav,0.25
clips/dev/211-122425-0013.wav,0.2702702702702703
clips/dev/211-122425-0021.wav,0.24444444444444444
clips/dev/211-122425-0024.wav,0.3
clips/dev/211-122425-0025.wav,0.14893617021276595
clips/dev/211-122425-0026.wav,0.20930232558139536
clips/dev/211-122425-0028.wav,0.20512820512820512
clips/dev/211-122425-0029.wav,0.15
clips/dev/211-122425-0032.wav,0.4
clips/dev/211-122425-0035.wav,0.2857142857142857
clips/dev/211-122425-0036.wav,0.14285714285714285
clips/dev/211-122425-0038.wav,0.23809523809523808
clips/dev/211-122425-0039.wav,0.15
clips/dev/211-122425-0042.wav,0.23529411764705882
clips/dev/211-122425-0044.wav,0.22727272727272727
clips/dev/211-122425-0046.wav,0.6666666666666666
clips/dev/211-122425-0049.wav,0.1875
clips/dev/211-122425-0058.wav,0.4
clips/dev/211-122425-0064.wav,0.5555555555555556
clips/dev/211-122425-0068.wav,0.325
clips/dev/211-122425-0070.wav,0.25
clips/dev/211-122425-0076.wav,0.2127659574468085
clips/dev/211-122442-0009.wav,0.34782608695652173
clips/dev/211-122442-0010.wav,0.18181818181818182
clips/dev/211-122442-0017.wav,0.25
clips/dev/211-122442-0018.wav,0.15384615384615385
clips/dev/211-122442-0023.wav,0.2727272727272727
clips/dev/211-122442-0024.wav,0.32432432432432434
clips/dev/211-122442-0026.wav,0.26666666666666666
clips/dev/211-122442-0027.wav,0.2
clips/dev/211-122442-0039.wav,0.2857142857142857
clips/dev/211-122442-0040.wav,0.10869565217391304
clips/dev/211-122442-0041.wav,0.18
clips/dev/211-122442-0042.wav,0.2222222222222222
clips/dev/211-122442-0043.wav,0.21428571428571427
clips/dev/211-122442-0046.wav,0.2857142857142857
clips/dev/211-122442-0047.wav,0.3333333333333333
clips/dev/211-122442-0051.wav,0.3111111111111111
clips/dev/211-122442-0058.wav,0.17073170731707318
clips/dev/211-122442-0059.wav,0.2972972972972973
clips/dev/211-122442-0063.wav,0.28125
clips/dev/211-122442-0065.wav,0.125
clips/dev/211-122442-0076.wav,0.2857142857142857
clips/dev/211-122442-0080.wav,0.20833333333333334
clips/dev/2764-36616-0007.wav,0.35
clips/dev/2764-36616-0011.wav,0.0
clips/dev/2764-36616-0012.wav,0.2826086956521739
clips/dev/2764-36616-0013.wav,0.22727272727272727
clips/dev/2764-36616-0014.wav,0.25806451612903225
clips/dev/2764-36616-0021.wav,0.3409090909090909
clips/dev/2764-36616-0023.wav,0.358974358974359
clips/dev/2764-36616-0026.wav,0.32432432432432434
clips/dev/2764-36616-0028.wav,0.375
clips/dev/2764-36616-0029.wav,0.3333333333333333
clips/dev/2764-36616-0033.wav,0.35294117647058826
clips/dev/2764-36616-0035.wav,0.23809523809523808
clips/dev/2764-36617-0002.wav,0.1590909090909091
clips/dev/2764-36617-0004.wav,0.38095238095238093
clips/dev/2764-36617-0009.wav,0.2978723404255319
clips/dev/2764-36617-0010.wav,0.4883720930232558
clips/dev/2764-36617-0012.wav,0.2972972972972973
clips/dev/2764-36617-0013.wav,0.3125
clips/dev/2764-36617-0017.wav,0.5161290322580645
clips/dev/2764-36617-0018.wav,0.35555555555555557
clips/dev/2764-36617-0021.wav,0.21951219512195122
clips/dev/2764-36617-0022.wav,0.391304347826087
clips/dev/2764-36617-0025.wav,0.26
clips/dev/2764-36617-0027.wav,0.27906976744186046
clips/dev/2764-36617-0028.wav,0.40476190476190477
clips/dev/2764-36617-0030.wav,0.2857142857142857
clips/dev/2764-36617-0031.wav,0.38461538461538464
clips/dev/2764-36617-0032.wav,0.2926829268292683
clips/dev/2764-36617-0034.wav,0.3793103448275862
clips/dev/2764-36617-0036.wav,0.2916666666666667
clips/dev/2764-36617-0038.wav,0.4117647058823529
clips/dev/2764-36619-0001.wav,0.43243243243243246
clips/dev/2764-36619-0007.wav,0.3191489361702128
clips/dev/2764-36619-0011.wav,0.37142857142857144
clips/dev/2764-36619-0015.wav,0.37254901960784315
clips/dev/2764-36619-0021.wav,0.21739130434782608
clips/dev/2764-36619-0033.wav,0.42857142857142855
clips/dev/2764-36619-0034.wav,0.41025641025641024
clips/dev/2764-36619-0035.wav,0.32558139534883723
clips/dev/2817-142371-0005.wav,0.5909090909090909
clips/dev/2817-142371-0010.wav,0.25
clips/dev/2817-142371-0013.wav,0.25806451612903225
clips/dev/2817-142371-0017.wav,0.19047619047619047
clips/dev/2817-142371-0024.wav,0.3181818181818182
clips/dev/2817-142371-0028.wav,0.21875
clips/dev/2817-142371-0032.wav,0.16666666666666666
clips/dev/2817-142371-0034.wav,0.26666666666666666
clips/dev/2817-142371-0044.wav,0.3111111111111111
clips/dev/2817-142371-0045.wav,0.4186046511627907
clips/dev/2817-142371-0048.wav,0.2702702702702703
clips/dev/2817-142371-0049.wav,0.48
clips/dev/2817-142371-0050.wav,0.36363636363636365
clips/dev/2817-142371-0054.wav,0.4473684210526316
clips/dev/2817-142371-0057.wav,0.15789473684210525
clips/dev/2817-142371-0067.wav,0.3333333333333333
clips/dev/2817-142371-0068.wav,0.3333333333333333
clips/dev/2817-142371-0069.wav,0.5185185185185185
clips/dev/2817-142371-0073.wav,0.34615384615384615
clips/dev/2817-142371-0075.wav,0.47058823529411764
clips/dev/2817-142371-0078.wav,0.28
clips/dev/2817-142380-0000.wav,0.22448979591836735
clips/dev/2817-142380-0005.wav,0.16129032258064516
clips/dev/2817-142380-0006.wav,0.25
clips/dev/2817-142380-0007.wav,0.21428571428571427
clips/dev/2817-142380-0008.wav,0.23529411764705882
clips/dev/2817-142380-0010.wav,0.25
clips/dev/2817-142380-0011.wav,0.18181818181818182
clips/dev/2817-142380-0014.wav,0.3125
clips/dev/2817-142380-0020.wav,0.1282051282051282
clips/dev/2817-142380-0028.wav,0.574468085106383
clips/dev/2817-142380-0029.wav,0.26666666666666666
clips/dev/2817-142380-0031.wav,0.225
clips/dev/2817-142380-0032.wav,0.23809523809523808
clips/dev/2817-142380-0035.wav,0.18181818181818182
clips/dev/2817-142380-0036.wav,0.28125
clips/dev/2817-142380-0040.wav,0.41025641025641024
clips/dev/2817-142380-0041.wav,0.09302325581395349
clips/dev/4195-17507-0007.wav,0.29411764705882354
clips/dev/4195-17507-0009.wav,0.2631578947368421
clips/dev/4195-17507-0010.wav,0.27906976744186046
clips/dev/4195-17507-0020.wav,0.5
clips/dev/4195-17507-0021.wav,0.2631578947368421
clips/dev/4195-17507-0023.wav,0.2222222222222222
clips/dev/4195-17507-0027.wav,0.2857142857142857
clips/dev/4195-17507-0028.wav,0.21621621621621623
clips/dev/4195-17507-0033.wav,0.3333333333333333
clips/dev/4195-17507-0040.wav,0.2222222222222222
clips/dev/4195-17507-0043.wav,0.3333333333333333
clips/dev/4195-17507-0046.wav,0.4230769230769231
clips/dev/4195-17507-0047.wav,0.32432432432432434
clips/dev/4195-17507-0048.wav,0.25
clips/dev/4195-186236-0002.wav,0.21739130434782608
clips/dev/4195-186236-0012.wav,0.2857142857142857
clips/dev/4195-186236-0015.wav,0.3220338983050847
clips/dev/4195-186237-0000.wav,0.35714285714285715
clips/dev/4195-186237-0002.wav,0.23076923076923078
clips/dev/4195-186237-0007.wav,0.18181818181818182
clips/dev/4195-186237-0010.wav,0.3333333333333333
clips/dev/4195-186237-0013.wav,0.37777777777777777
clips/dev/4195-186237-0016.wav,0.275
clips/dev/4195-186237-0019.wav,0.3488372093023256
clips/dev/4195-186237-0020.wav,0.3170731707317073
clips/dev/4195-186237-0027.wav,0.21568627450980393
clips/dev/4195-186237-0032.wav,0.28125
clips/dev/4195-186238-0001.wav,0.29310344827586204
clips/dev/4195-186238-0008.wav,0.2222222222222222
clips/dev/4195-186238-0010.wav,0.2
clips/dev/4195-186238-0016.wav,0.3684210526315789
clips/dev/4195-186238-0020.wav,0.37254901960784315
clips/dev/4195-186238-0022.wav,0.2962962962962963
clips/dev/4195-186238-0025.wav,0.32
clips/dev/5688-15787-0000.wav,0.2619047619047619
clips/dev/5688-15787-0003.wav,0.3333333333333333
clips/dev/5688-15787-0004.wav,0.2391304347826087
clips/dev/5688-15787-0009.wav,0.2857142857142857
clips/dev/5688-15787-0010.wav,0.3333333333333333
clips/dev/5688-15787-0012.wav,0.2653061224489796
clips/dev/5688-15787-0013.wav,0.17647058823529413
clips/dev/5688-15787-0015.wav,0.2
clips/dev/5688-15787-0018.wav,0.17647058823529413
clips/dev/5688-15787-0019.wav,0.32608695652173914
clips/dev/5688-15787-0026.wav,0.1724137931034483
clips/dev/5688-15787-0028.wav,0.5833333333333334
clips/dev/5688-15787-0029.wav,0.32608695652173914
clips/dev/5688-15787-0039.wav,0.2653061224489796
clips/dev/5688-41232-0000.wav,0.125
clips/dev/5688-41232-0004.wav,0.21052631578947367
clips/dev/5688-41232-0011.wav,0.26666666666666666
clips/dev/5688-41232-0013.wav,0.26666666666666666
clips/dev/5688-41232-0015.wav,0.32432432432432434
clips/dev/5688-41232-0017.wav,0.22857142857142856
clips/dev/5688-41232-0018.wav,0.23809523809523808
clips/dev/5688-41232-0021.wav,0.26666666666666666
clips/dev/5688-41232-0022.wav,0.24390243902439024
clips/dev/5688-41232-0024.wav,0.2631578947368421
clips/dev/5688-41232-0032.wav,0.3333333333333333
clips/dev/5688-41232-0033.wav,0.38095238095238093
clips/dev/5688-41232-0034.wav,0.22448979591836735
clips/dev/5688-41232-0040.wav,0.38095238095238093
clips/dev/5688-41232-0043.wav,0.3333333333333333
clips/dev/5688-41232-0047.wav,0.32558139534883723
clips/dev/5688-41232-0050.wav,0.40540540540540543
clips/dev/5688-41232-0058.wav,0.06976744186046512
clips/dev/5688-41232-0059.wav,0.2
clips/dev/5688-41232-0063.wav,0.2631578947368421
clips/dev/5688-41232-0069.wav,0.20588235294117646
clips/dev/5688-41232-0072.wav,0.20512820512820512
clips/dev/5688-41232-0073.wav,0.4864864864864865
clips/dev/5688-41232-0076.wav,0.4166666666666667


==> files/x_vector.csv <==
x,y,cluster
104.6220245361328,-39.54598236,0
115.30715942382812,-8.566537857,0
105.4744873046875,-14.49027061,0
107.32752227783205,-15.59037971,0
115.93087768554688,-7.983892441,0
94.42823028564452,-25.65926743,0
89.11151123046875,-14.1262989,0
107.79411315917967,-5.90899086,0
95.05214691,-37.44021225,0
89.67512512,-45.54856873,0
126.1034698486328,-16.12064934,0
99.92874145507811,-21.65923882,0
117.58219146728516,-11.82220364,0
75.02886199951172,-41.53569031,0
96.85588837,-31.61457062,0
95.82189941,-26.94245529,0
101.92430114746092,-20.10485649,0
108.66642761230467,-15.00814819,0
106.9299316,3.3443264961242676,0
101.30902099609376,-19.44198799,0
87.03526306152342,-33.11645508,0
104.98014831542967,-12.49675465,0
48.41891098022461,-56.32523346,0
91.14328002929688,-1.30116725,0
99.26791381835936,-25.396698,0
110.34458923339844,-27.68616486,0
93.39839935302734,-5.477671623,0
88.20345306396483,-31.12075233,0
95.94619750976561,-24.9950943,0
119.93511962890624,-18.26629829,0
105.09632873535156,-27.38645363,0
107.81135559082033,-11.70165825,0
96.25386047,-35.23165894,0
110.26506042480467,-3.621294498,0
108.75555419921876,-24.87419128,0
127.2653350830078,-9.322802544,0
113.463623,-17.26706123,0
117.12240600585936,-15.41668415,0
87.9765625,-36.82112122,0
72.70132446289062,-9.616376877,0
99.46773529052734,-0.191223383,0
103.80181121826172,-21.70956039,0
79.22264099121092,-7.34335804,0
106.16435241699217,-11.06575489,0
102.7994384765625,-29.69063377,0
62.98906707763672,-36.59197998,0
107.1449737548828,-27.02757072,0
91.71763610839844,-19.47127914,0
90.86990356445312,-34.64384079,0
89.39547729492188,-21.65888596,0
119.20634460449217,2.577878475189209,0
85.5279541,-18.95932007,0
93.96112060546876,-5.782285213,0
74.44389343261719,-31.06402588,0
88.93959808,-13.22099304,0
105.9991989135742,-8.651676178,0
92.99574279785155,-18.25716019,0
90.22143554687501,-15.6949482,0
114.99308013916016,-3.854940891,0
98.69158173,-30.94697952,0
89.92507934570312,-40.52729797,0
124.25680541992188,-8.744409561,0
124.50151062011717,-8.511606216,0
103.2060317993164,-23.13891602,0
115.7740249633789,-9.451815605,0
79.18257141113281,-36.68053818,0
72.70930481,-30.72981262,0
79.40620422363281,-56.98767853,0
106.4759521484375,-23.34511375,0
87.21061706542967,-11.10425949,0
112.55799865722656,-19.63930702,0
84.97630310058594,-35.9099617,0
110.1064453,-6.576295853,0
100.1552276611328,-18.78564644,0
101.79589080810545,-7.519639969,0
103.0191650390625,-8.041401863,0
85.05067443847656,-25.14131355,0
80.81266021728516,-14.1583252,0
107.63186645507812,-22.19293594,0
83.10446166992188,-32.67966461,0
105.24452209472656,-17.46315765,0
126.6049346923828,-2.770833492,0
99.97239685058592,-31.69508362,0
103.7041016,-13.61705303,0
90.03166961669923,-23.20454025,0
107.59365844726562,-20.82540894,0
96.82371520996092,-25.18624687,0
101.69488525390624,-36.79034805,0
98.70753479003906,-19.14069366,0
112.05272674560545,-20.24028587,0
87.73599243164062,-29.56368828,0
108.87744903564452,5.238065719604492,0
94.67877960205078,-20.79043961,0
110.32239532470705,-6.40989542,0
107.59944152832033,-18.63232422,0
112.8426513671875,-20.05724907,0
88.87428283691406,-32.56597137,0
103.7653579711914,-8.322677612,0
62.295608520507805,-42.06381989,0
96.49223327636719,-30.71457672,0
111.24589538574217,-5.687879086,0
100.9352340698242,-33.36669922,0
110.16188049316406,-25.83699799,0
100.3396987915039,-17.90025711,0
94.53492736816406,-19.60886383,0
112.73346710205078,-10.88388824,0
119.93638610839844,4.531601905822754,0
82.22720336914062,-24.85034943,0
103.84107971191406,-2.074140072,0
98.42862701416016,-41.9522438,0
119.4226303100586,-11.77867413,0
79.02775573730467,-20.1042099,0
104.01333618164062,-9.644060135,0
95.31619262695312,-12.60504436,0
104.62135314941406,-30.53226471,0
74.23877716064453,-24.08761978,0
99.73559570312499,-12.73672485,0
97.75889587402344,-38.17789078,0
119.20043182373045,-10.68245411,0
118.06219482421876,-4.325852394,0
105.3456344604492,-18.9101429,0
85.88638305664062,-12.91367531,0
134.68423461914062,-1.516347408,0
110.01934814453124,-4.940411568,0
104.60755157470705,-22.77118683,0
98.47013854980467,-11.50162315,0
117.81632995605467,-14.67331028,0
102.83685302734376,-12.76413918,0
122.55583190917967,-24.64156151,0
83.70098114,-6.837174892,0
105.56597900390624,-17.72225571,0
104.53775787353516,-26.56357574,0
57.39645385742188,-29.62902832,0
-29.394104,-28.43832779,1
23.34575653076172,47.673355102539055,1
-34.21851349,-15.66422558,1
7.136979579925537,39.94213104248047,1
8.992598533630371,31.15374565124512,1
-25.05416107,-22.68437004,1
29.697317123413082,48.10120391845703,1
-14.49691677,13.965128898620604,1
-17.48160934,30.435470581054688,1
21.87064743041992,45.248558044433594,1
-38.13463211,-14.93581009,1
-23.47977829,-5.386581421,1
-30.71163559,-9.141198158,1
10.158308029174805,36.98509216308594,1
8.157538414001465,34.31592559814453,1
-20.22141266,27.88117408752441,1
15.645343780517578,37.191219329833984,1
-29.19322777,-4.040924549,1
-30.52552795,-19.23627281,1
-28.11125946,-13.09083176,1
-25.83700752,-17.41401863,1
-21.11899185,1.0467000007629395,1
32.09696960449219,62.86124038696289,1
-28.56497955,-5.070082188,1
-22.24514008,-12.17595387,1
-29.28503227,-10.66347408,1
-22.3872261,-1.425053835,1
1.3157495260238647,29.900054931640625,1
-8.524914742,15.916175842285156,1
-28.02285767,0.024506569,1
-38.6527977,-16.15096283,1
7.846973896026611,41.10047912597656,1
-1.43229413,39.78846740722656,1
-24.99589157,-3.782483101,1
-10.60430717,21.38174057006836,1
23.013648986816406,50.11089324951172,1
-22.83869934,-13.65993595,1
-21.17962074,-22.28422356,1
-17.78781891,-21.16641617,1
9.977769852,55.87694549560546,1
-40.24033356,-13.17360306,1
-27.4795723,-6.993469715,1
-17.29441833,40.110176086425774,1
-29.39192009,-10.85352707,1
5.809869766235352,27.64341926574707,1
-11.69269753,28.979665756225582,1
-36.73486328,-9.022414207,1
-32.38168716,-11.53104401,1
23.996112823486328,46.01847457885742,1
-4.688669682,39.113243103027344,1
-29.84848595,-4.297470093,1
-31.37940979,-14.41127968,1
-23.71565437,-2.628021717,1
-33.02476501,-16.32750893,1
-32.33566284,-19.16101837,1
-30.65799522,-31.75082207,1
-32.27642059,-22.14266968,1
-28.53398895,-16.85259247,1
-32.31479645,-9.033670425,1
-32.57095718,-13.99732971,1
7.931599140167235,35.126075744628906,1
10.521554946899414,38.33073425292969,1
-37.306633,-28.27182388,1
-25.4572525,-25.43193245,1
22.741512298583984,41.99016952514648,1
-30.606884,-30.5675087,1
-35.07712555,-10.88381958,1
-22.47076988,-30.67350769,1
-24.5318222,-10.02835846,1
-35.20248032,-25.86415291,1
-23.64044571,-17.76121521,1
-37.34150696,-16.3351841,1
-32.11885071,-16.21877289,1
7.687775611877441,40.44279479980469,1
-29.0828743,-23.46080589,1
18.762626647949215,50.223052978515625,1
0.2828739881515503,36.89905548095703,1
-27.23443985,-11.64774227,1
39.211456298828125,51.91593170166016,1
14.228836059570312,47.61148834228516,1
19.77338218688965,38.262012481689446,1
-42.57115936,-5.037359715,1
-13.19783783,5.338367462158203,1
-36.69255447,3.225292205810547,1
24.395538330078125,42.147071838378906,1
-28.37039566,-13.93931198,1
-31.06369209,-18.77583694,1
-34.09696579,-9.217604637,1
-8.247182846,19.12897300720215,1
-31.33001328,-5.033406258,1
-24.71950722,28.76293563842773,1
3.593950033187866,18.73767852783203,1
11.979040145874023,52.419044494628906,1
-36.69081879,-18.68171692,1
-30.56800842,-2.610708714,1
-15.21574402,-9.525758743,1
-38.31338501,-23.80698013,1
5.403306961059569,5.881180763244629,1
14.021333694458008,47.621360778808594,1
-35.76000214,-9.433347702,1
23.308164596557617,48.96876907348633,1
-28.25874901,-20.55097198,1
-24.20155144,-15.73681641,1
-26.46481323,-19.74752426,1
-12.08091164,25.780906677246094,1
2.8611721992492676,36.04400634765625,1
-30.71276474,-11.86994171,1
-15.97781181,35.65877914428711,1
-32.82888794,-17.45577621,1
7.137262821,40.69466400146484,1
-34.8800354,-24.49322128,1
-30.86975861,-23.05937767,1
-0.024032235,30.942687988281246,1
-36.8580513,-12.76861763,1
-49.57559204,-6.98545742,1
-40.49845123,-14.61473083,1
-31.54515076,-17.05225945,1
5.948249816894531,44.96739578,1
6.423850536346436,55.61735534667969,1
5.942693233,41.04559326171875,1
8.040390014648438,35.498870849609375,1
-25.2942276,-12.99650764,1
24.759792327880856,48.19287109,1
-20.18822289,-17.63240814,1
-26.69867706,9.228775024414062,1
10.122124671936035,37.42283248901367,1
38.64825439453125,43.464553833007805,1
-37.07777023,-14.62370586,1
-31.29294586,-5.356708527,1
10.090773582458496,50.91038513183594,1
-46.49191666,-29.48894501,1
-30.66083527,-3.056409359,1
-0.983950794,7.540375232696533,1
-34.2233963,-6.133224487,1
-34.92844391,-10.88640118,1
25.260921478271484,50.696380615234375,1
-36.80702209,-15.4464035,1
11.375855445861816,40.70465469360352,1
-34.53138351,-19.58398438,1
-20.30469894,25.48320198059082,1
-28.49773788,-22.51990891,1
-39.22064972,-15.24611759,1
-19.73058701,-19.75661469,1
40.092632293701165,53.61176300048828,1
-11.3612566,14.7840519,1
-5.855181694,35.95419692993164,1
33.40559387207031,50.75365829467773,1
-36.86665344,5.309877872467041,1
-18.31800842,25.22563934326172,1
9.555442810058592,39.66941452026367,1
-27.10030556,-7.64775753,1
-37.37047577,-15.01987076,1
-28.04245377,-1.343766689,1
-29.80679703,-6.404303551,1
7.550130844116211,44.393020629882805,1
-25.58099365,-0.501813173,1
9.591766357421875,36.09752655029297,1
-25.07065392,-10.29504108,1
-30.74314117,14.057734489440916,1
-32.49541855,-5.586011887,1
-30.00020409,-15.93755341,1
-32.57445526,-23.10546875,1
-35.1802063,-20.11833572,1
-3.514122963,25.367565155029297,1
-23.46496964,-25.73233604,1
14.336061477661133,48.57727050781249,1
5.599334716796875,46.925384521484375,1
-16.38417435,31.496608734130856,1
-35.05531311,-9.736362457,1
-35.0031662,-22.07456207,1
-34.21255875,-11.0360117,1
-29.46797562,-12.55348873,1
-31.32999802,-15.73920441,1
-12.32181358,39.413482666015625,1
-11.84453011,39.33227539,1
-31.64410782,-16.67741203,1
-32.60691833,-7.556838989,1
-29.48454285,-22.98263168,1
-26.81984329,-19.00680733,1
4.3243818283081055,36.45670318603516,1
-39.37996292,-11.31328201,1
31.591794967651367,56.02789306640625,1
7.638906478881837,42.59917449951172,1
-37.03662109,-14.17781925,1
-27.13629723,-3.259725571,1
-29.01522446,-20.94390869,1
42.00790023803711,61.98727035522461,1
-16.3362999,10.566608428955078,1
37.702102661132805,52.14348602294922,1
-33.83473587,-24.7722435,1
-33.0664978,-13.59652328,1
8.173268318,37.10123443603516,1
-29.63614273,-19.50820923,1
-34.24372101,-20.10654831,1
-1.934362888,36.96595764160156,1
-35.89849854,-6.007250309,1
-24.90813828,-15.71467781,1
-37.35736847,-17.65461922,1
-29.57541847,-29.03954315,1
-31.40683365,-11.52981758,1
-15.39711189,24.12970161437988,1
-3.876736641,38.16048049926758,1
-28.65279388,0.014724016189575195,1
-16.16302681,23.53252410888672,1
-23.33145714,-32.31739807,1
-22.76935959,-20.57623863,1
-33.20432663,-14.21907043,1
-30.32236099,-5.272101879,1
-36.20535278,-10.51347733,1
-20.438591,24.717819213867188,1
-23.78951645,-3.763293743,1
24.953638076782223,55.26653289794922,1
-40.03807831,-12.73152161,1
-42.46814346,-9.766004562,1
3.0899910926818848,39.461204528808594,1
-33.92098236,-10.81201553,1
0.7596466541290283,17.83153533935547,1
-25.10613632,-34.14547348,1
-30.92764854,-13.39863682,1
-36.48296738,-12.11368942,1
2.9434564113616943,22.419818878173828,1
-26.88070297,-21.22357368,1
-16.5048027,27.95099639892578,1
-30.67404556,-8.884988785,1
-34.13843536,4.024774551391602,1
-34.76506424,-19.84216499,1
-36.30063629,-27.18318367,1
-33.92595673,-22.56853294,1
-27.47092438,3.630283832550049,1
-35.27390289,-4.981080532,1
-28.76628494,5.030928611755371,1
-26.17217064,0.6593354344367981,1
-26.37168312,-27.83048248,1
-33.19351959,2.5998787879943848,1
-29.72158813,-9.583400726,1
-26.81481171,-17.17683411,1
-32.18117523,-4.521096706,1
1.0174508094787595,35.15325927734375,1
33.51343536376953,55.33650970458984,1
-41.79582596,-25.21632767,1
-39.18091583,-5.588404179,1
6.336953163146973,31.05368423461914,1
-27.76804733,0.087043181,1
-40.8530426,1.3801991939544676,1
-39.24549103,-17.30872345,1
-29.31098938,-27.25368118,1
-43.5811882,-27.83804893,1
10.380006790161133,44.41571044921875,1
-10.65378189,36.31850814819336,1
-39.04124832,-20.9165535,1
-42.00715256,-12.93367481,1
-46.771492,-22.77508926,1
-28.57151031,-10.39688015,1
6.854107379913329,6.598514556884766,1
-36.76414871,3.0044536590576167,1
-6.58677578,45.28666305541992,1
-38.1452179,-20.82798004,1
-32.13313675,-11.17646503,1
-39.86661911,-36.31640625,1
8.435009002685545,34.160438537597656,1
-36.60466003,-30.98405838,1
-8.489095688,20.718461990356445,1
-33.92462158,-6.950658798,1
18.575929641723633,45.55641555786133,1
8.229249000549315,44.76815032958984,1
-37.67475128,-23.50127792,1
15.144601821899414,39.398284912109375,1
-39.47219086,-9.788238525,1
-26.45242691,-8.613650322,1
-27.56575775,-20.76581192,1
-15.81154823,36.01720428466797,1
-10.60377407,6.210163593292236,1
-35.14226151,-27.24526405,1
-26.74806213,-1.003152966,1
-27.85676193,-10.66986847,1
12.27575111,34.541969299316406,1
-28.02818871,-2.407755613,1
8.636666297912598,43.80784988,1
-31.3359108,-22.01127243,1
-24.31370926,-20.29788589,1
-31.13453293,-25.82984161,1
11.171559333801268,44.99421310424805,1
-23.91869164,8.920734405517578,1
23.728376388549805,50.45435715,1
-36.50255966,-17.41007996,1
23.309328079223633,47.162071228027344,1
-26.74176979,-19.11314011,1
-36.9646759,-24.21863937,1
-40.35216904,-5.916605949,1
-31.81744003,-25.11936188,1
-35.25398254,-4.471961975,1
-40.83771515,-5.873209476,1
9.136042594909668,37.49154282,1
-16.13123322,7.564925670623779,1
-28.91412354,-11.60074806,1
-31.49403763,-0.325696409,1
-35.79449463,-18.59377098,1
-32.82361984,-5.013038158,1
-33.29246902,-12.24403381,1
5.3447251319885245,35.983177185058594,1
1.333276391029358,19.41758346557617,1
-22.32243538,3.2756223678588867,1
-29.78636742,-22.01845932,1
-30.22863388,-5.804850578,1
10.709772109985352,44.37604904174805,1
-35.65981293,8.541831970214844,1
-35.90002823,3.9113297462463374,1
-10.2609539,36.77019500732422,1
-23.45652771,-24.20634842,1
14.066292762756348,42.61850738525391,1
-35.81204224,-10.07062912,1
-20.20575523,-6.873502731,1
-33.16011047,-11.49442863,1
-23.48980141,-4.197822571,1
-36.07814026,-16.14450836,1
-9.620734215,36.501800537109375,1
-32.40669632,-9.939283371,1
-30.85545731,-18.8146553,1
-31.32722473,-26.41008759,1
-15.30436707,11.32664394378662,1
-28.14256287,-26.35689545,1
-28.70503235,-28.55895042,1
-29.56676102,9.939377784729006,1
-14.28766251,41.72595977783203,1
-28.75534439,-25.01862526,1
-10.79188156,36.76274871826172,1
-26.16532326,-35.96379089,1
3.5191357135772705,47.17025375,1
-27.23986435,36.70196533203125,1
-34.98014832,-7.871652603,1
-33.2593689,-22.98863411,1
-33.30076218,-23.25769234,1
-28.14045715,-3.989260435,1
-33.28216171,-23.16263199,1
-36.25042343,-10.42505264,1
-15.3345089,-14.94650078,1
-39.36261749,-20.57192612,1
-24.90320206,-3.028317451,1
-30.07156372,-3.473950624,1
-30.74113274,-17.89028168,1
-33.50699615,-17.12475967,1
-42.41339874,6.880353927612305,1
-31.70211029,-4.896306038,1
-40.24500656,-17.47173691,1
-36.74536133,-3.62788415,1
-24.66031837,26.67613220214844,1
-23.49992561,-25.68468475,1
-16.65028381,29.736045837402344,1
-34.58298111,-12.26931286,1
0.25603795051574707,37.96141434,1
-37.63642883,-9.092313766,1
-48.94332886,-8.194769859,1
-26.36574936,-35.3418045,1
-39.58444214,-15.90440559,1
0.7462906837463379,31.35689353942871,1
-37.34093094,-24.82214355,1
-29.99788857,-7.521015167,1
-7.154170036,32.300594329833984,1
5.792605876922608,32.613182067871094,1
0.7464603781700134,36.514183044433594,1
-34.38890839,-14.34083557,1
-32.46065903,-10.6802578,1
-12.7921505,16.887624740600582,1
-28.8905983,-5.704383373,1
-34.84204483,-19.24880219,1
-36.03186035,-19.20810127,1
-34.54916382,0.23199355602264404,1
-10.09120941,34.09602355957031,1
-6.209732533,36.145469665527344,1
-28.61290741,-12.17250443,1
-29.54899597,-14.15677452,1
-29.04430389,-16.72116089,1
-18.23687553,0.8209561109542847,1
-23.71663475,-3.239451408,1
-32.8374939,-21.93738937,1
-23.08545113,7.738861083984374,1
-44.78170776,-7.26483345,1
-28.32669449,1.0644187927246092,1
22.33076477050781,57.250972747802734,1
-24.87379265,-22.92433929,1
-26.74519539,-18.49520493,1
-22.88560486,-9.223547935,1
-25.25880623,-13.89997673,1
-41.63529205,-8.293774605,1
4.768658638000488,34.73954391479492,1
24.65269660949707,51.318756103515625,1
-30.94907379,-10.29714012,1
-31.95381546,-23.47578239,1
-30.1901741,-0.558905482,1
-39.6028595,-27.2234211,1
-29.59620285,-17.51973343,1
-26.49882889,-25.0886879,1
-36.1756134,-2.749932289,1
-26.00743866,-21.35922813,1
-33.91384506,-16.67131424,1
5.5143857,11.120471954345703,1
-22.64988899,19.472579956054688,1
-30.42429733,-33.10546875,1
-26.52719498,-7.999956131,1
-34.91927338,-16.18562126,1
-25.92589378,-22.14619827,1
-8.045243263,25.009769439697266,1
-41.6855278,-6.051978111,1
-17.40825653,22.163856506347656,1
21.0219841,49.95700073242188,1
25.17374801635742,51.06307220458984,1
-35.55160522,-9.603176117,1
-41.8717041,-16.88648796,1
-33.65636826,-27.09361839,1
-33.70730591,-3.90461731,1
-33.90097809,-19.53913879,1
-37.33542633,-26.67324829,1
-29.04790306,-17.36013603,1
-28.70185471,-14.79245472,1
6.248106002807617,50.841506958007805,1
-31.88154221,-12.03669071,1
0.6216487288475037,45.46796417236328,1
-31.75169373,-11.79654694,1
-33.35566711,-22.18486977,1
-26.09376335,-5.6843853,1
-25.45735168,-11.71020985,1
36.87818145751953,60.89548110961913,1
-33.79846954,-14.83231163,1
11.136404037475584,50.82860565185546,1
-6.622895241,36.34117889404297,1
-16.99959564,-23.49533463,1
-20.09194183,3.1774272918701167,1
-28.23999214,-1.086341739,1
-44.08725739,-12.83192825,1
-11.19292545,20.085432052612305,1
-18.61014938,41.17186737060546,1
-36.38311005,-12.53833199,1
-32.71520233,8.877089500427246,1
23.78506088256836,39.951194763183594,1
-37.8369751,-13.44137383,1
-1.984313965,31.727317810058597,1
-24.54328156,-24.34301376,1
-39.0676384,-15.58978844,1
-34.94747543,-12.03987503,1
-34.24019623,-13.93274784,1
2.1663708686828613,35.459808349609375,1
-9.152047157,19.245723724365234,1
-23.39692688,18.597599029541012,1
-35.18318939,-13.9663887,1
10.67710304260254,47.17717742919922,1
-33.35614777,-22.07266617,1
-37.78150177,-14.48517609,1
-8.530415535,35.10558319091797,1
-24.44039536,-27.42422485,1
5.357664108276367,43.82215881347656,1
3.0326414108276367,41.29272079467773,1
-34.63828278,-1.611948729,1
-35.13400269,-8.495703697,1
-26.76766014,-7.471306801,1
-29.53407669,-20.76461983,1
19.56274414,46.09982299804688,1
-31.35390472,-15.84024334,1
28.268272399902344,43.19005203,1
-40.10275269,-12.28937721,1
4.754080295562744,49.015937805175774,1
8.046012878417969,35.907562255859375,1
-32.91405869,-27.09413719,1
5.161073684692383,40.76246643066406,1
-28.99740982,-21.29212189,1
-37.66119766,-19.15196228,1
-24.43803787,-19.82921028,1
-31.18350983,-13.09937286,1
-2.024568796,34.73329544067383,1
-24.31856918,-14.89539433,1
-34.65557098,-12.33723259,1
-31.54782486,0.3829952478408813,1
30.11782455444336,53.30490112304688,1
-32.12757111,-16.29827881,1
-26.2163353,-4.547421455,1
-29.04303932,-12.01626015,1
13.93610668182373,41.63645935058594,1
-41.6771965,-21.3902874,1
-36.39012527,-9.382019997,1
-33.02874756,-14.90807724,1
37.97717285156249,55.90182495117188,1
-28.20468521,-18.60731888,1
-28.03647232,-25.82710648,1
14.88498878479004,41.42202758789063,1
31.015357971191406,48.45759963989258,1
12.269502639770508,25.00157928466797,1
-3.577516317,29.53111267089844,1
-31.72270203,-23.70635605,1
-29.60300064,-17.74310303,1
-26.05706024,-8.951265335,1
-10.47737122,29.70450592041016,1
-25.67052078,-13.30463982,1
-41.2521286,-13.66295242,1
-36.56241989,-29.83404922,1
-27.5343895,-22.09638405,1
-28.01375961,-18.88726616,1
-11.50026798,25.35327148,1
-31.48873901,-27.21195221,1
-10.18078709,22.790225982666012,1
-24.227314,-30.18155289,1
-22.12421608,-7.960945129,1
-35.13588715,-18.6796608,1
-38.47739792,-18.37136078,1
-31.62656021,-16.37586784,1
-9.376169205,14.382534980773924,1
-31.66442108,-8.473200798,1
-9.770287514,33.943069458007805,1
-26.70915222,-33.18341064,1
7.225721836090086,34.15305709838867,1
9.154712677001951,0.5214249491691588,1
7.602821350097656,22.81617546081543,1
-30.19857979,-12.52246857,1
-35.56338501,-19.39506721,1
-14.22834015,35.53236389160156,1
-30.9899292,-1.329949975,1
-13.5632534,30.386182785034176,1
-27.32603455,-7.870623589,1
-34.29781342,-17.97883415,1
-18.26268005,25.52488136291504,1
-4.280709267,38.65108871459961,1
-41.21251678,-15.92699432,1
-34.67470169,-7.940328598,1
-27.97949409,11.011293411254883,1
-5.106788635,32.7088623,1
-35.71104813,-17.2026062,1
-29.41970825,-19.89047241,1
-23.64070511,-10.85490799,1
-1.485422015,18.27902030944824,1
-39.55938721,-20.26589584,1
-35.85176086,-18.19689751,1
-0.846220732,30.357681274414062,1
-31.2401886,-2.969544411,1
-31.53280067,-24.54591751,1
-23.74986649,-15.84911919,1
-31.747509,0.7548583745956419,1
-36.42451096,-19.27469635,1
9.970262527,45.50544738769531,1
11.12662124633789,40.696807861328125,1
-18.46352386,-6.366678715,1
-32.33696747,-2.915417671,1
-34.02416611,-25.64302826,1
-36.12571335,-15.93313503,1
3.537318706512451,46.57477569580078,1
-19.72644997,4.575901031494141,1
20.272073745727536,48.66120147705078,1
-27.27482986,-11.05476379,1
5.080554962158203,35.23141098022461,1
-38.79994202,1.657810091972351,1
-25.4501915,-15.18686104,1
-34.51194,-29.58703041,1
-29.32659721,-12.22265816,1
-8.530826569,18.56092643737793,1
-38.11581802,-13.59711266,1
-33.70121765,-19.36334229,1
-5.23673439,29.84025764465332,1
-6.782161713,36.13295364379882,1
-26.49224091,-17.4953537,1
16.407136917114254,38.52914810180664,1
-30.8346386,-4.118067265,1
-44.21138763,-15.73270416,1
-33.23181534,-10.1574297,1
-30.28744888,-28.9925766,1
-11.31557083,35.651737213134766,1
-31.05385208,-5.902377605,1
-32.13896179,-1.825911045,1
-23.88988113,-17.40337753,1
-23.35136795,27.214416503906246,1
-34.04553986,-12.34637451,1
-27.83594513,-17.27292824,1
-1.637085557,34.05038070678711,1
-40.97383499,-32.38670731,1
-3.625962496,42.68467712402344,1
-19.38739204,6.433834552764893,1
-21.90694427,-8.529045105,1
-32.02601624,1.685497164726257,1
-30.44294357,-29.00451279,1
-28.1376152,-18.10569763,1
35.66891098022461,43.32782745361328,1
8.640687942504883,43.929161071777344,1
-29.97014618,-7.045044422,1
-15.57217503,33.83369827270508,1
-18.89592743,29.17525291442871,1
-2.245094299,32.7121582,1
1.9070985317230225,37.83934783935546,1
-34.69303894,-0.826818347,1
-30.41032982,-16.65216064,1
-25.76092911,-19.82056046,1
-11.13319778,33.23367691040039,1
-31.35852814,1.0649991035461424,1
-23.08918762,-7.221176147,1
-32.08470535,-4.695447922,1
-8.306006432,34.420494079589844,1
3.3189263343811035,41.11899566650391,1
-20.98906136,-15.92635918,1
-33.25273132,-27.37356377,1
-27.698452,-4.786466599,1
-5.785204887,30.538093566894528,1
-40.63369751,-15.26587772,1
-9.731379509,22.741588592529297,1
-26.3110199,-8.546697617,1
-32.17760086,-35.15023804,1
-20.09267807,30.628499984741207,1
-0.129562199,11.41290569,1
6.959293365478516,37.57296752929688,1
-23.04443741,-13.71947479,1
-12.33374596,34.791412353515625,1
-37.50468445,-16.8292923,1
-42.80388641,-27.96573448,1
-26.2611351,-18.01272583,1
-31.24564743,0.1034088134765625,1
-36.59459686,-15.2123518,1
-2.1239326,15.887733459472656,1
-38.02870941,-22.26376152,1
-21.12383842,-23.18261719,1
-9.875761986,39.91440582275391,1
-25.300354,-11.77410889,1
-30.85983467,6.402342796325684,1
-32.93469238,-9.512422562,1
-18.07165146,36.895957946777344,1
2.6873617172241206,35.048683166503906,1
-28.2209053,4.270994186401367,1
-33.49265671,-11.32370281,1
-38.92749023,9.192648887634276,1
23.641868591308597,34.819679260253906,1
21.38269615,41.97125244140625,1
-31.76753235,-11.04470825,1
-30.53149414,-14.69132042,1
4.203479290008545,37.40704727172852,1
-26.79552078,-14.2343502,1
-31.3992424,-8.878182411,1
-22.92268753,-5.728828907,1
33.77622985839844,41.23714065551758,1
-29.88479233,7.746826648712158,1
-21.76399994,-4.870577812,1
-35.59888458,-28.48370361,1
-1.461775661,34.98025131225586,1
18.251728057861328,43.889923095703125,1
-16.97948074,-7.616857529,1
-22.3042717,23.50395965576172,1
18.93263816833496,46.56309509277344,1
-31.88482666,-7.210936069,1
-39.677742,-24.385952,1
-29.55434036,-22.51220703,1
2.9666340351104736,39.46660614013672,1
-14.93054008,2.9797937870025635,1
-28.23212814,-24.99480057,1
-37.38737106,-1.901297331,1
-10.49486065,25.37751007080078,1
-15.81010056,34.447566986083984,1
5.484179496765137,44.19838714599609,1
-31.88978004,-11.81152153,1
-40.01075745,-22.09078598,1
32.51798248291016,62.133403778076165,1
-28.91480255,-17.73913002,1
-37.84708405,-20.0411396,1
-26.82332611,-0.69519943,1
-29.1272316,-24.04524612,1
-12.06232834,28.43885040283203,1
-4.790944576,30.98775863647461,1
-34.35809708,-25.27702141,1
4.487342834472656,40.362186431884766,1
-35.37454987,-5.601412773,1
-36.1727066,-23.13837051,1
-38.21361542,-17.76723862,1
-32.10124969,-13.16665173,1
-18.25685692,-4.447493553,1
-37.2403183,-16.30590057,1
-28.79629898,-22.60598564,1
-28.97943115,-11.03512764,1
-36.30563354,-7.097558022,1
1.3517224788665771,37.35189438,1
11.236133575439451,50.33502197265625,1
10.516721725463867,34.657676696777344,1
-41.54763794,-11.68955994,1
-36.88822937,-5.736021042,1
-21.85319138,-7.153043747,1
-27.53150368,-5.550416946,1
-12.34321594,31.04820251464844,1
5.496174812316895,36.61900329589844,1
-29.37549591,-23.94845009,1
-28.42981339,-18.99931717,1
2.965119839,35.72008514404297,1
10.867984771728516,29.38378334,1
-36.67076111,-11.84911442,1
-33.25794601,-2.641354799,1
-33.53412247,-15.51417732,1
-35.25875854,-16.81504059,1
-31.08584976,-3.762208939,1


==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



